Security of differential phase shift QKD from relativistic principles

The design of quantum protocols for secure key generation poses many challenges: On the one hand, they need to be practical concerning experimental realisations. On the other hand, their theoretical description must be simple enough to allow for a security proof against all possible attacks. Often, these two requirements are in conflict with each other, and the differential phase shift (DPS) QKD protocol exemplifies these difficulties: It is designed to be implementable with current optical telecommunication technology, which, for this protocol, comes at the cost that many standard security proof techniques do not apply to it. After about 20 years since its invention, this work presents the first full security proof of DPS QKD against general attacks, including finite-size effects. The proof combines techniques from quantum information theory, quantum optics, and relativity. We first give a security proof of a QKD protocol whose security stems from relativistic constraints. We then show that security of DPS QKD can be reduced to security of the relativistic protocol. In addition, we show that coherent attacks on the DPS protocol are, in fact, stronger than collective attacks. Our results have broad implications for the development of secure and reliable quantum communication technologies, as they shed light on the range of applicability of state-of-the-art security proof techniques.

==> data/dps/bound_curty.csv <==
eta,qber
1.385720862405544,0.4225316685784729
1.2996613714412288,0.4179484652761545
1.2147708009798452,0.41278885487811073
1.1310178218806692,0.4069368029865546
1.048372347880395,0.4002428904010865
0.9668054707076457,0.39251137594132585
0.8862893993772393,0.3834807377812273
0.8067974033452321,0.37279350620548374
0.7283037592337613,0.35994781810084997
0.6507837008600419,0.3442163213157669
0.5742133723265863,0.32450350813314266
0.49856978395034873,0.29907903871697383
0.42383077082708076,0.2650399903201543
0.34997495384404503,0.2171149935215921
0.32990077187062755,0.21516944148086858
0.30989085917288584,0.21297920686173777
0.2899448055362273,0.21049503351200274
0.27006220466101094,0.20765349356013224
0.25024265411289104,0.20437149563360302
0.23048575527394155,0.20053802473072416
0.21079111329455189,0.19600133634263645
0.19115833704607774,0.19054839152261807
0.17158703907423364,0.18387043210101162
0.15207683555321283,0.17550241929729068
0.13262734624052072,0.16470983055659064
0.11323819443250893,0.15026038642234948
0.09390900692059968,0.12991641100324763
0.08862610047432375,0.12893844673681
0.0833476557130901,0.1278374886807983
0.07807366510701463,0.1265887774066583
0.07280412114525854,0.1251604298341355
0.06753901633596682,0.12351067869539216
0.06227834320620026,0.12158372044345579
0.05702209430187458,0.11930327816350407
0.05177026218769565,0.11656226426656867
0.04652283944709916,0.11320547629567343
0.041279818682183646,0.10899915473149245
0.03604119251365063,0.10357407952927038
0.030806953580740957,0.09631082481421298
0.025577094541175523,0.08608458538153863
0.024145655591170413,0.08552805067576641
0.022714544408892826,0.0849015233180728
0.021283760844274073,0.08419091334448008
0.01985330474734849,0.08337807690117119
0.01842317596825337,0.08243924529340474
0.016993374357228846,0.08134266213532775
0.015563899764617122,0.08004492016575011
0.01413475204086515,0.0784850785488319
0.012705931036520362,0.07657481549543142
0.011277436602233362,0.0741811043809837
0.009849268588757142,0.0710938314252361
0.008421426846946974,0.06696049704430096
0.006993911227760329,0.06114100307183696
0.006603041564335254,0.06079512291379834
0.006212196344035848,0.06040574309750475
0.0058213755638065745,0.05996410686633918
0.005430579220590392,0.05945893801603155
0.005039807311331524,0.05887546456595198
0.00464905983297477,0.058193950273879365
0.004258336782464805,0.05738741800756172
0.0038676381567489615,0.056417993712222725
0.00347696395277306,0.055230786373753595
0.003086314167484192,0.05374312141777346
0.002695688797829323,0.051824415456101655
0.0023050878407580746,0.04925559390000353
0.0019145112932185588,0.045638842825858256
0.0018075557867505891,0.045409487031671365
0.0017006021105674621,0.04515128627938537
0.001593650264607925,0.04485843389630829
0.0014867002488086465,0.04452345254462333
0.0013797520631069922,0.04413654681031109
0.001272805707439637,0.04368462943929329
0.0011658611817453404,0.04314981168759681
0.0010589184859607845,0.04250697897807573
0.0009519776200233476,0.04171973265691298
0.0008450385838704111,0.0407332505776931
0.0007381013774386664,0.039460941890933354
0.0006311660006668893,0.03775753655116387
0.0005242324534917775,0.035359241084633314
0.0004949489177434859,0.03519944419407909
0.0004656655191986261,0.035019550429021495
0.0004363822578559122,0.03481551416138323
0.0004070991337140588,0.03458212577639531
0.00037781614677178,0.03431256060800761
0.0003485332970277903,0.03399770049761848
0.00031925058448080407,0.03362508199004049
0.00028996800913022965,0.033177207243766174
0.00026068557097339354,0.032628716569405726
0.0002314032700097042,0.03194141425203619
0.000202121106237876,0.03105497066908651
0.00017283907965662352,0.02986817319743957
0.00014355719026466117,0.028197231508172604
0.00013553834058674703,0.028081482981580346
0.00012751950119782563,0.027951177328095232
0.00011950067209717666,0.027803384105907925
0.00011148185328407981,0.02763432974200628
0.00010346304475989648,0.02743907080453095
9.544424652321246e-5,0.027211002575331832
8.74254585753892e-5,0.026941097178026646
7.940668091501244e-5,0.02661668008956298
7.138791354344361e-5,0.026219382074647673
6.33691564592685e-5,0.02572153615109389
5.5350409663848516e-5,0.02507944268933908
4.733167315646337e-5,0.024219788548196855
3.9312946936392755e-5,0.023009445606707295
3.71170128344638e-5,0.022922932823233676
3.492107950338093e-5,0.022825539749496714
3.272514694453139e-5,0.022715076114179805
3.052921515652685e-5,0.022588721472699035
2.833328414075457e-5,0.022442781004371554
2.6137353895826202e-5,0.022272318209631898
2.3941424423129003e-5,0.022070585471575734
2.174549572196853e-5,0.021828109596023007
1.954956779165035e-5,0.02153116104600006
1.7353640633561714e-5,0.021159060960965304
1.5157714246314281e-5,0.02067914735634297
1.2961788631295303e-5,0.020036624511652158
1.0765863787116452e-5,0.019131989784034794
1.0164507788691552e-5,0.01906563789938547
9.563151848127295e-6,0.018990941262255433
8.961795965423665e-6,0.01890622002113702
8.360440140580654e-6,0.018809311006540406
7.759084373598248e-6,0.01869738043707622
7.15772866447644e-6,0.018566642212741805
6.5563730132152165e-6,0.018411921178137974
5.9550174198145665e-6,0.018225951767850475
5.353661884274478e-6,0.017998203969816492
4.752306406594941e-6,0.017712817915537478
4.1509509867759445e-6,0.017344743154132366
3.5495956248174767e-6,0.016851953534336096
2.948240320719527e-6,0.016158134462904337
2.7835586018836823e-6,0.016106133633220155
2.618876887387048e-6,0.016047592913150048
2.454195177229625e-6,0.015981195781353198
2.289513471411412e-6,0.015905246933938626
2.1248317692385197e-6,0.015817525499801185
1.9601500720987272e-6,0.015715064263428533
1.7954683792981446e-6,0.01559380738863868
1.6307866908367708e-6,0.01544806075789959
1.466105006020717e-6,0.015269571864643516
1.3014233262377618e-6,0.015045911124918706
1.1367416507940152e-6,0.014757446176559951
9.720599796894774e-7,0.014371240581578107
8.073783122302583e-7,0.013827485606782123
7.622800800250692e-7,0.013785977013381762
7.17181848145296e-7,0.013739248086910542
6.720836165909391e-7,0.01368624794126971
6.269853853619981e-7,0.013625623334975847
5.818871544584732e-7,0.013555601503320054
5.367889238803644e-7,0.013473813927511727
4.916906929337821e-7,0.01337702311968772
4.465924630065055e-7,0.013260683867572634
4.014942334046449e-7,0.013118208777431901
3.563960041282003e-7,0.01293967618937041
3.1129777517717173e-7,0.012709414973839822
2.661995465515592e-7,0.012401134296235112
2.2110131825136278e-7,0.011967093064675766
2.0875112473623504e-7,0.011933432634134412
1.9640093124551168e-7,0.011895538895635866
1.8405073847308216e-7,0.0118525596574859
1.7170054503116753e-7,0.011803397539907787
1.593503523075467e-7,0.01174661496050082
1.4700015891444083e-7,0.011680291223917234
1.346499662396287e-7,0.011601800964505748
1.2229977289533156e-7,0.011507458347850925
1.0994957957543876e-7,0.011391921479875248
9.759938697383975e-8,0.011247144620735594
8.524919370275568e-8,0.011060419631599604
7.289900114996538e-8,0.010810426570267394
6.054880792769005e-8,0.010458450906190693
5.7166695944229015e-8,0.010430777823906943
5.3784583268708786e-8,0.010399624433215116
5.0402471288908127e-8,0.01036429012599774
4.7020359310937674e-8,0.010323872718878966
4.363824664090801e-8,0.010277190339392383
4.0256134666597926e-8,0.010222663935828127
3.687402269411804e-8,0.010158135129385815
3.349191002957894e-8,0.010080573703356308
3.0109798060759425e-8,0.009985587952940215
2.67276860937701e-8,0.009866563274071816
2.334557343472157e-8,0.009713051987802118
1.9963461471392625e-8,0.009507526436127515
1.6581349509893866e-8,0.009218158434672203
1.5655154969773824e-8,0.00919513239367323
1.4728959735901643e-8,0.00916921047995319
1.3802765196056106e-8,0.009139809735998643
1.2876570656347823e-8,0.00910617947884671
1.1950376116776796e-8,0.009067336303628068
1.102418157734302e-8,0.009021966323113313
1.0097986344157109e-8,0.008968273607299435
9.171791804997843e-9,0.008903736792882382
8.245597265975829e-9,0.008824701658271329
7.319402727091071e-9,0.008725664366096524
6.393207494454174e-9,0.008597931678598732
5.467012955843923e-9,0.008426919294409974
4.540818417370926e-9,0.008186143821805205
4.287178946654103e-9,0.008166779631901848
4.033540169836965e-9,0.008144980102405846
3.779900699140729e-9,0.008120254984038289
3.5262612284547866e-9,0.008091972975593253
3.272621757779137e-9,0.008059307063923212
3.0189829810031723e-9,0.008021152310414413
2.765343510348109e-9,0.007975998393356188
2.51170403970334e-9,0.007921724924018355
2.2580645690688637e-9,0.007855258814811208
2.004425098444681e-9,0.007771971508353587
1.750786321720182e-9,0.007664552259960702
1.4971468511165854e-9,0.007520736122249296
1.2435073805232824e-9,0.007318251380048178
1.1740483586423468e-9,0.007301811831571529
1.1045886428727928e-9,0.007283304761371007
1.0351296209934014e-9,0.007262313964233458
9.656699052253913e-10,0.007238303486585304
8.962108833475435e-10,0.0072105712219714116
8.267511675810773e-10,0.007178179114527056
7.572921457047735e-10,0.007139844951719625
6.878324299398512e-10,0.0070937685945558
6.183734080650912e-10,0.007037341094628437
5.489136923017127e-10,0.006966632961789786
4.794546704284967e-10,0.0068754376187316266
4.0999495466666203e-10,0.006753342536033571
3.4053593279498984e-10,0.006581439773676349
3.2151434293520145e-10,0.006567364562331929
3.02492753075471e-10,0.006551519180397726
2.8347116321579843e-10,0.006533547281326499
2.644495733561838e-10,0.006512989992429041
2.45427983496627e-10,0.006489246184254847
2.2640639363712814e-10,0.006461512712206141
2.0738480377768714e-10,0.006428691771655834
1.8836390780769443e-10,0.006389242119739723
1.6934231794836926e-10,0.006340930027212184
1.5032072808910192e-10,0.006280391143502141
1.312991382298925e-10,0.006202311521729456
1.1227754837074093e-10,0.006097776163259572
9.32559585116473e-11,0.005950596469467842
8.80469308579086e-11,0.005938454402976895
8.283790320417422e-11,0.0059247852880832275
7.762887555044421e-11,0.0059092817202751405
7.241984789671851e-11,0.005891547850242314
6.721082024299718e-11,0.0058710651100159226
6.200179258928018e-11,0.005847140662034281
5.679276493556751e-11,0.005818827478473086
5.15837372818592e-11,0.00578479599682148
4.637470962815522e-11,0.005743119276988876
4.1165681974455584e-11,0.005690895041536362
3.595665432076029e-11,0.005623539181936594
3.074762666706934e-11,0.005533361120510942
2.5538599013382728e-11,0.005406395664404691
2.411196242673373e-11,0.005395853464942614
2.2685325840085067e-11,0.005383985424540549
2.1258689253436726e-11,0.005370524643022959
1.983205266678871e-11,0.005355127429108837
1.840541608014102e-11,0.005337343542555625
1.697947338288405e-11,0.005316571435696338
1.555283679623701e-11,0.005291988863303815
1.4126200209590298e-11,0.005262441449127759
1.2699563622943908e-11,0.005226256151202729
1.1272927036297848e-11,0.005180913102941103
9.846984339042503e-12,0.00512243220865759
8.420347752397092e-12,0.005044136219143656
6.993711165752007e-12,0.004933900027959586
6.603051438961605e-12,0.004924707449811152
6.212391712171227e-12,0.00491435876600402
5.821731985380875e-12,0.004902621245149423
5.4310722585905464e-12,0.004889195195615557
5.040412531800242e-12,0.004873688017297468
4.6497528050099624e-12,0.004855575173170535
4.2590930782197076e-12,0.004834139682538744
3.868433351429476e-12,0.004808374953378131
3.4777736246392698e-12,0.00477682212797421
3.0871138978490877e-12,0.004737283935196442
2.69645417105893e-12,0.004686289814583818
2.305794444268797e-12,0.004618017344032963
1.9151347174786883e-12,0.004521893683511209
1.808275751358485e-12,0.004513898889151182
1.7014167852382836e-12,0.004504898628549755
1.5945578191180842e-12,0.004494690494986599
1.4870049636074957e-12,0.004483013846351417
1.3801459974872998e-12,0.004469527237942392
1.2732870313671059e-12,0.004453774479387425
1.1664280652469137e-12,0.004435132011861978
1.0595690991267234e-12,0.0044127244012815
9.527101330065348e-13,0.0043852828776405
8.451572774959574e-13,0.004350896472051014
7.382983113757725e-13,0.00430654683462775
6.314393452555895e-13,0.004247170199075555
5.245803791354084e-13,0.00416357135590066
4.954370247389957e-13,0.004156826976561614
4.655997809521923e-13,0.00414923438957153
4.364564265557798e-13,0.004140622845359981
4.073130721593675e-13,0.004130772467194131
3.781697177629553e-13,0.004119395213569888
3.490263633665433e-13,0.004106106243954562
3.191891195797406e-13,0.004090379526399924
2.900457651833288e-13,0.004071476547907809
2.609024107869172e-13,0.004048326978732923
2.3175905639050567e-13,0.004019318732496911
2.0192181260370358e-13,0.003981905540254298
1.7277845820729233e-13,0.0039318156272425495
1.4363510381088127e-13,0.003861291948297616


==> data/dps/opt_alphas.csv <==
eta,alpha_opt,rate
0.001,0.4742645786248002,7.11087052462922e-5
0.0010722672220103231,0.472141873741885,7.624754154877955e-5
0.0011497569953977356,0.470877597275729,8.180423825954186e-5
0.0012328467394420659,0.4819677380608024,8.772962688707864e-5
0.0013219411484660286,0.47487191782576954,9.404913143251648e-5
0.0014174741629268048,0.4812693622041764,0.00010084806885002351
0.0015199110829529332,0.4826448682030019,0.00010822612686545163
0.0016297508346206436,0.47182530603027545,0.00011601894955770575
0.001747528400007683,0.4618033988749895,0.00012409499440724225
0.001873817422860385,0.4618033919935824,0.0001328731615419798
0.002009233002565046,0.4618493066092511,0.0001426982248831088
0.0021544346900318843,0.4793517903927974,0.00015335382152192878
0.0023101297000831605,0.4621596565012796,0.0001640862189296044
0.0024770763559917087,0.46173017209919354,0.00017596783120854553
0.0026560877829466868,0.47081255251370335,0.00018913351047444849
0.002848035868435802,0.4734872364330754,0.00020282239190239082
0.0030538555088334154,0.47506694416934253,0.00021755577652848856
0.0032745491628777285,0.4763367067798891,0.00023315743884744222
0.0035111917342151347,0.4618033988749895,0.000249495460243665
0.0037649358067924675,0.4617709139670594,0.0002675700421157501
0.004037017258596553,0.47641256798871007,0.00028748443689341485
0.004328761281083062,0.4826185805797024,0.0003082437473618249
0.004641588833612777,0.47739831682691963,0.0003304112632613876
0.0049770235643321085,0.47720135201899555,0.00035441575653116786
0.005336699231206312,0.4625963947846015,0.00037908875343983794
0.00572236765935022,0.476393202250021,0.00040749158662078955
0.006135907273413176,0.4593936677579181,0.0004356078699259136
0.006579332246575682,0.4624660445614002,0.00046737986152978195
0.007054802310718645,0.4842247052171235,0.0005021766865875854
0.007564633275546291,0.48468545917316835,0.0005380073556944254
0.008111308307896872,0.460487837125347,0.0005764588932564152
0.008697490026177835,0.4639838452713618,0.0006173443794459388
0.0093260334688322,0.47101233112248686,0.0006631993451282625
0.010000000000000002,0.46130089900092536,0.0007102564666494615
0.010722672220103232,0.47387393301162306,0.0007631917089927498
0.011497569953977362,0.4763794963937968,0.0008175257465543595
0.012328467394420659,0.4632371262056285,0.0008762433108646661
0.013219411484660288,0.476393202250021,0.0009396750678636323
0.014174741629268055,0.4618033988749895,0.0010063706065501776
0.01519911082952933,0.47668626072147474,0.001081579482656636
0.016297508346206434,0.48451689289975336,0.0011572564396207241
0.01747528400007684,0.4620049486392721,0.0012406878761916929
0.018738174228603847,0.46179931324008866,0.0013291758269948772
0.02009233002565048,0.47616614072439445,0.0014296204576105254
0.021544346900318832,0.47149252826036786,0.0015310821402048091
0.023101297000831605,0.46390321965936254,0.0016407898348669292
0.024770763559917114,0.4618027698425242,0.0017556452887794727
0.026560877829466853,0.46688330500654485,0.0018853144521333576
0.02848035868435802,0.4608832061158461,0.00201895823480136
0.030538555088334172,0.48065185146263745,0.0021674285704103013
0.03274549162877728,0.47674099599682707,0.002324948460965537
0.03511191734215131,0.4618033988749895,0.0024848426325609907
0.037649358067924694,0.476393202250021,0.0026723119020282127
0.040370172585965536,0.47067013329647034,0.002857660199977019
0.04328761281083057,0.47563294213922996,0.003071236865616278
0.046415888336127795,0.4860269930810902,0.003280976354489429
0.04977023564332109,0.46751441554961654,0.003527411252204793
0.05336699231206313,0.4763932093488331,0.0037689044616344702
0.05722367659350217,0.4747823996830529,0.004051692080159874
0.061359072734131694,0.47693309520675975,0.004337202501856652
0.06579332246575682,0.4763930490717813,0.004656104407883888
0.07054802310718641,0.47385453509510644,0.004990947136823465
0.07564633275546291,0.4641041876841164,0.005343152115926841
0.08111308307896872,0.48540288499768575,0.005726566779376441
0.08697490026177834,0.4757868469688474,0.006140345126720348
0.093260334688322,0.4712439934474545,0.006562807609757471
0.1,0.48424631585284045,0.0070355746525780916
0.10722672220103234,0.4849076967509043,0.007533996428824352
0.11497569953977356,0.47291517427877494,0.008094372421471263
0.12328467394420665,0.46710626828863683,0.008658786153292297
0.1321941148466029,0.46843475583423283,0.009273499822059605
0.14174741629268048,0.47409071640599426,0.009946225273868237
0.1519911082952934,0.4721820260869809,0.010646642502161185
0.16297508346206438,0.4738736056986128,0.011406990200335088
0.17475284000076843,0.4720678934172618,0.012202353768818952
0.1873817422860384,0.46526489127702403,0.013076577569622216
0.20092330025650465,0.47407697429419504,0.014001315991700736
0.2154434690031884,0.4757355905131435,0.014991929824805794
0.23101297000831592,0.4725674230938798,0.016044633104122852
0.24770763559917114,0.476393202250021,0.01715662269333329
0.2656087782946686,0.47634044641628764,0.01838096391822397
0.28480358684358026,0.46996870832098564,0.01964458465590546
0.30538555088334157,0.4752075217868107,0.02101938265247938
0.32745491628777273,0.4614928368734753,0.022504294376888723
0.35111917342151316,0.4693500226272015,0.02407238996925365
0.37649358067924676,0.4757704343286097,0.02573165684948009
0.4037017258596556,0.467626064695691,0.027523945192758248
0.43287612810830584,0.4629311935253211,0.029426460999145476
0.46415888336127775,0.46853500570907486,0.03144074252062623
0.49770235643321115,0.4616435789144018,0.03359488079161821
0.5336699231206309,0.4725650566939313,0.03585144318554079
0.5722367659350218,0.4577226162579028,0.03833382532547169
0.6135907273413173,0.4611605980698163,0.040900951979779165
0.6579332246575682,0.4618034721933138,0.04366597333907052
0.7054802310718643,0.4600177236917303,0.046618373632133725
0.7564633275546286,0.46199533674753945,0.049672305621982105
0.8111308307896873,0.45460145064426294,0.053025769904673226
0.8697490026177832,0.45783800939888275,0.05649456079711079
0.9326033468832202,0.45696433811740056,0.0602199607235967
1.0,0.4535906976749146,0.06410927546433243


==> data/dps/opt_grads_n=1e10.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.48209477110066823,-0.0007272958509918582,"[0.012521670483126144, 0.01240244551287051, 0.012462108414507015]"
0.0010722672220103231,0.4795370434538216,-0.0007272951691042459,"[0.012521670483126144, 0.01240244551287051, 0.012462108414507015]"
0.0011497569953977356,0.4738198681514407,-0.0007272949304402164,"[0.012521670483126144, 0.01240244551287051, 0.012462108414507015]"
0.0012328467394420659,0.48427803448572954,-0.0007272926777708268,"[0.012521670483126144, 0.01240244551287051, 0.012462108414507015]"
0.0013219411484660286,0.4849684909624352,-0.0007272913886886143,"[0.012521670483126144, 0.01240244551287051, 0.012462108414507015]"
0.0014174741629268048,0.48344733698671694,-0.0007272467056373107,"[0.014627128124175928, 0.007340043937876924, 0.011004564904230279]"
0.0015199110829529332,0.48338946671783795,-0.0007271355577753904,"[0.015352755419206277, 0.004054187588609657, 0.009747607116629144]"
0.0016297508346206436,0.4833284679962011,-0.0007269515424193925,"[0.01817671579937349, -0.0017504825766134278, 0.008336225122438165]"
0.001747528400007683,0.4824439396118601,-0.0007266843935229991,"[0.0190301435141205, -0.005559866420964555, 0.006919348250580196]"
0.001873817422860385,0.4830076181669202,-0.0007262835907569491,"[0.022791155042972248, -0.008225065766574623, 0.007566505930350762]"
0.002009233002565046,0.4815641367162066,-0.0007258400171019592,"[0.023092927563589844, -0.013502602215879265, 0.005238628097720454]"
0.0021544346900318843,0.4789650495167081,-0.0007252694063744224,"[0.02822486702654474, -0.013857499335503873, 0.007689080576532854]"
0.0023101297000831605,0.48208318848842946,-0.0007243432333307564,"[0.035582906703288966, -0.017265910352308157, 0.010029629218242143]"
0.0024770763559917087,0.48916492336461076,-0.0007227989573531899,"[0.03998743270050452, -0.023482999204943573, 0.009466118248730181]"
0.0026560877829466868,0.47851069718130224,-0.0007222827357409557,"[0.05496657616905362, -0.00965686967764541, 0.0238457711685625]"
0.002848035868435802,0.4795129236728479,-0.0007207432162456901,"[0.06007284482877233, -0.0119873056652844, 0.025577337394341326]"
0.0030538555088334154,0.48290441020729924,-0.0007185068064409813,"[0.068490329248793, -0.017172396394836767, 0.02780577911981562]"
0.0032745491628777285,0.48222236937144225,-0.0007163658585138496,"[0.07839643714438463, -0.016161244233434832, 0.03373542742744805]"
0.0035111917342151347,0.48185510188964037,-0.0007137902614459794,"[0.10472745233898101, -0.0022935354650993854, 0.05459634072787885]"
0.0037649358067924675,0.4825262491374088,-0.0007105432214123404,"[0.09613793970247965, -0.021778349363426586, 0.041290708465088685]"
0.004037017258596553,0.48244755168903375,-0.0007068859987351255,"[0.1035653912833774, -0.02810152132970763, 0.042890539942731086]"
0.004328761281083062,0.48294679909446003,-0.0007024715975908048,"[0.1217077939797037, -0.02031509379749221, 0.05673666755882936]"
0.004641588833612777,0.47930065560487617,-0.0006984532506026459,"[0.1366410663181205, -0.02102899118620383, 0.06516664894533723]"
0.0049770235643321085,0.48210421766576184,-0.0006918931568841224,"[0.06553628148557088, -0.10610424891205633, -0.011368025702689888]"
0.005336699231206312,0.4837729614587768,-0.000684635958607203,"[0.06378976448519712, -0.12379832969048263, -0.01915461179968243]"
0.00572236765935022,0.4819745428216621,-0.0006776244226669675,"[0.08652069545038768, -0.11097997948327759, -0.00025852787506168]"
0.006135907273413176,0.4795971212411001,-0.0006698968188225873,"[0.11828335780297793, -0.0948883257387427, 0.025591344515046036]"
0.006579332246575682,0.4819250996818188,-0.000658867838007094,"[0.06637879544114426, -0.16826175549264555, -0.03367267481476739]"
0.007054802310718645,0.48268740012845435,-0.0006471406829809417,"[0.06976407632409899, -0.18068927757106618, -0.035512223609950204]"
0.007564633275546291,0.4814014116991373,-0.0006350519762538113,"[0.06294839250700805, -0.20284941235784032, -0.047445211068938536]"
0.008111308307896872,0.4836632128968533,-0.0006203448251877113,"[0.14714184385899667, -0.16980368152375236, 0.02194383072304872]"
0.008697490026177835,0.48159718751463554,-0.0006045445203305661,"[0.1670293245249762, -0.14695568640003637, 0.04228364108448802]"
0.0093260334688322,0.482887424727486,-0.0005867017657370286,"[0.16520219135646963, -0.18879889813096015, 0.03019021733082912]"
0.010000000000000002,0.4828820696581432,-0.0005663179254497201,"[0.25721162270394515, -0.11108848318974382, 0.11873932843450645]"
0.010722672220103232,0.48464917080467385,-0.0005413683892901618,"[0.06605775207343045, -0.29024065842120195, -0.06911900550239765]"
0.011497569953977362,0.4829862698965181,-0.0005179439360330226,"[0.22496589351465, -0.1473297870389409, 0.08558237539889085]"
0.012328467394420659,0.4768345510892602,-0.0004963892206558251,"[0.2690975909600348, -0.1270613574166379, 0.12267053395470144]"
0.013219411484660288,0.47857234828462647,-0.00046471082216458155,"[0.16942887232392242, -0.24314392188482015, 0.019907571170540504]"
0.014174741629268055,0.4769432274772302,-0.00043343590292229837,"[0.18432587745171208, -0.2515353167874195, 0.02953202508057698]"
0.01519911082952933,0.4770069610075717,-0.0003971490615093901,"[0.1749659876314721, -0.27276544001270986, 0.017874309540433862]"
0.016297508346206434,0.48100807554022995,-0.0003527856173232274,"[0.1743518882927213, -0.2959140053235476, 0.014528109827902234]"
0.01747528400007684,0.48267390716347713,-0.00030704217748220953,"[0.2506029651283692, -0.23822412841582088, 0.08826333452799201]"
0.018738174228603847,0.4824152343800025,-0.00025945705829804965,"[0.24291121718862402, -0.26481029865656003, 0.07748554320487845]"
0.02009233002565048,0.4828641748626616,-0.00020661397699623578,"[0.3708994631988258, -0.15746836170619094, 0.20259741343423548]"
0.021544346900318832,0.48210291915459363,-0.00015068515700524223,"[0.34687656318441384, -0.20958148543962057, 0.1743715027367575]"
0.023101297000831605,0.4810842723608409,-8.986060981210153e-5,"[0.2719645505941943, -0.29828753461046986, 0.09719709354262619]"
0.024770763559917114,0.4806055681702064,-2.2992194987371836e-5,"[0.20191702627622413, -0.3895920550702506, 0.024285715630957903]"
0.026560877829466853,0.4823976327784848,5.304207558406495e-5,"[0.2157681367406609, -0.39723218588735676, 0.03654415176965853]"
0.02848035868435802,0.4807861215552606,0.00013051897697455774,"[0.24307556243274203, -0.39273053875620356, 0.060546283248445465]"
0.030538555088334172,0.4823169175469749,0.00021894578140677385,"[0.45001331649013365, -0.22694439206468955, 0.2642516576812318]"
0.03274549162877728,0.4823205665460546,0.0003136057120395354,"[0.2635560709056652, -0.40910292915418156, 0.0781974519387052]"
0.03511191734215131,0.4820554225072766,0.00041516437204896904,"[0.25279138001791795, -0.450761932097238, 0.06450692599834282]"
0.037649358067924694,0.47908633854242394,0.0005207625080742102,"[0.20892725457303984, -0.5242156697061121, 0.016393854166212363]"
0.040370172585965536,0.4820212844046118,0.0006453626124993192,"[0.22811729906018044, -0.5212072715644124, 0.03609397017325393]"
0.04328761281083057,0.4808029532323622,0.0007728308079882465,"[0.22593360254058328, -0.5515060276677666, 0.031068033487301375]"
0.046415888336127795,0.4816804367134532,0.0009144750188620053,"[0.22193121404798738, -0.5808001864914099, 0.0258753132361882]"
0.04977023564332109,0.47974828651999857,0.0010625528006761148,"[0.28788326606706455, -0.5482911002615171, 0.08838764300127983]"
0.05336699231206313,0.47617286260474423,0.0012194733015808857,"[0.28882258427422536, -0.5781935098917206, 0.08501023502927998]"
0.05722367659350217,0.48056254647543745,0.0014043480482568297,"[0.24550907563332663, -0.6660182942640163, 0.04224731004100543]"
0.061359072734131694,0.4810737482831285,0.0015963850046284676,"[0.21172935793207004, -0.7290474282843256, 0.00734716260015983]"
0.06579332246575682,0.4814255775597278,0.0018037792984848487,"[0.24372578646795345, -0.7083952772450977, 0.0390488503280365]"
0.07054802310718641,0.480177146058264,0.0020240164821920524,"[0.6247064987946105, -0.3723234957741311, 0.41705257675617474]"
0.07564633275546291,0.47350873757738166,0.002250451054602977,"[0.2880069995801673, -0.7431810465315533, 0.073836658657565]"
0.08111308307896872,0.48096522957125937,0.0025248948279211966,"[0.28223341332487234, -0.7698369261615002, 0.07288147310448409]"
0.08697490026177834,0.47486561576052744,0.002791793986445282,"[0.270637926489894, -0.8297557259061602, 0.05469408028070412]"
0.093260334688322,0.48062613143129873,0.003104600361802983,"[0.28488190838427757, -0.8415449249746862, 0.07252609739667373]"
0.1,0.480416794158042,0.003428553048156007,"[0.4266612867336253, -0.7444288821879788, 0.21265252242671343]"
0.10722672220103234,0.47635166619068064,0.003769977543443914,"[0.4297628424579891, -0.7922006627032325, 0.21086394540393044]"
0.11497569953977356,0.4713401033767092,0.004134644403427805,"[0.42975379956221765, -0.8392740967444926, 0.2052782711825993]"
0.12328467394420665,0.4796400660314864,0.004557688830532026,"[0.4348000599684146, -0.8757547318763705, 0.2161240142252045]"
0.1321941148466029,0.47833512997064537,0.004991335299030201,"[0.43775454443538453, -0.9203275567179833, 0.21677214701297665]"
0.14174741629268048,0.47767206845742893,0.005459230371435141,"[0.4386515888648541, -0.9587203785640526, 0.21615610624774154]"
0.1519911082952934,0.4777261334239001,0.005963939558754155,"[0.4372972639954011, -1.0159953094206167, 0.21357906869905574]"
0.16297508346206438,0.47877333742461126,0.006508191830150341,"[0.43799192359802397, -1.0705786024862818, 0.2140230799817453]"
0.17475284000076843,0.4713572829972996,0.007077592022630674,"[0.4387335516428662, -1.1569600815723717, 0.20642096662280368]"
0.1873817422860384,0.47355506944926845,0.0077098593976039406,"[0.4414817132097007, -1.2180866135481934, 0.20996861764067024]"
0.20092330025650465,0.47254667539565803,0.00838217276141067,"[0.4422998721499912, -1.278594933834386, 0.208793501597372]"
0.2154434690031884,0.47472380036383294,0.009110201522602763,"[0.4350591917486016, -1.3429393962252643, 0.20262594804381906]"
0.23101297000831592,0.47332115396618474,0.009885687224453267,"[0.43552420558028193, -1.4315795515241216, 0.20042573631629884]"
0.24770763559917114,0.47206801789871533,0.010718884152030058,"[0.4390939854377971, -1.505892775039128, 0.20169815843609942]"
0.2656087782946686,0.47383868536412216,0.011617314649174293,"[0.5281467990650007, -1.488394350549639, 0.29147376085181825]"
0.28480358684358026,0.4706284401170814,0.012575220460482121,"[0.530215092945681, -1.5979524012993678, 0.2890508353326533]"
0.30538555088334157,0.47046031593947113,0.013606963081943108,"[0.5354208352471511, -1.6839143816778455, 0.29301396775084526]"
0.32745491628777273,0.4709625416593969,0.014713801541233234,"[0.4097170323417323, -1.9055551423664934, 0.1667392383825652]"
0.35111917342151316,0.4727878054560158,0.01589946472304968,"[0.40992248954063193, -1.9980690575007618, 0.16778560659206412]"
0.37649358067924676,0.46592059654160306,0.017166902451075005,"[0.42827139413279924, -2.139139308874248, 0.17769811803352176]"
0.4037017258596556,0.4694230769699111,0.018530970553283645,"[0.4234749084557903, -2.253152150550164, 0.17545067848471743]"
0.43287612810830584,0.4701020852584936,0.019987509970186862,"[0.4242024744093974, -2.373761854028301, 0.17583279163839108]"
0.46415888336127775,0.4706676058347015,0.021545183433489327,"[0.4235707111493092, -2.516525348310473, 0.17464525203462034]"
0.49770235643321115,0.4679212452459896,0.02321797430489215,"[1.0617983099711596, -2.0413149678674367, 0.8088144097819073]"
0.5336699231206309,0.46332272773944333,0.025008797452846527,"[1.3089089039746893, -1.997263978265571, 1.0496495854504224]"
0.5722367659350218,0.46089965752393813,0.02692059146335776,"[1.4129768233990179, -2.0759496084828077, 1.1498960551509718]"
0.6135907273413173,0.46091960212485666,0.028962816478685975,"[1.416889298904986, -2.2421675269621812, 1.1527420238986836]"
0.6579332246575682,0.4609681380435918,0.031142498036755544,"[1.4346571633549778, -2.481585761517482, 1.1690315418732133]"
0.7054802310718643,0.4623690085735442,0.03346243095842811,"[1.2714092669897041, -2.856987025724216, 1.0061427712659097]"
0.7564633275546286,0.45964290888730924,0.03595193444505268,"[1.3228368708336795, -3.0504886442751364, 1.0532997540529245]"
0.8111308307896873,0.45810274157485287,0.038545425101629664,"[1.2893586843720704, -4.118536582698782, 1.013450220480515]"
0.8697490026177832,0.4528667207123513,0.041402295441239786,"[1.29482723915415, -4.238247744340436, 1.0124193386672387]"
0.9326033468832202,0.4566560991523738,0.044419512406032764,"[2.3035652165953993, -2.924491614206783, 2.0267473738860415]"
1.0,0.45033341315440056,0.0476157131446168,"[2.2296554828669928, -3.836126821846423, 1.9422638873667226]"


==> data/dps/opt_grads_n=1e12.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.48209477110066823,-5.6237726853198144e-5,"[0.19533248227457167, -0.24099524989705406, 0.04248436831364756]"
0.0010722672220103231,0.4795370434538216,-5.3510508619887887e-5,"[0.49770710332020934, 0.09946742862993037, 0.3518569531677175]"
0.0011497569953977356,0.4738198681514407,-5.146904288779229e-5,"[0.1941762383626503, -0.2191963653817225, 0.043447726863985514]"
0.0012328467394420659,0.48427803448572954,-4.86094224775086e-5,"[0.24773694114520872, -0.25423714247890383, 0.0844237588685617]"
0.0013219411484660286,0.4849684909624352,-4.4526778358272306e-5,"[0.2612675255595245, -0.15127101572385862, 0.11395948409810512]"
0.0014174741629268048,0.48344733698671694,-4.176732644548873e-5,"[0.20784387147945035, -0.3062620270969217, 0.04234660332716044]"
0.0015199110829529332,0.48338946671783795,-3.7539535826328946e-5,"[0.2811787369079596, -0.18462241446997396, 0.12340007619662005]"
0.0016297508346206436,0.4833284679962011,-3.346095540716472e-5,"[0.332157832021633, -0.14756348615342732, 0.17198987378802863]"
0.001747528400007683,0.4824439396118601,-2.9932826832255987e-5,"[0.3282669185692837, -0.2646047338501347, 0.15193448428180742]"
0.001873817422860385,0.4830076181669202,-2.423483750761238e-5,"[0.2539614100362409, -0.291837297141939, 0.08380621270856375]"
0.002009233002565046,0.4815641367162066,-1.9293467485895453e-5,"[-0.16782122286598236, -0.7603918078479207, -0.3445486322914668]"
0.0021544346900318843,0.4789650495167081,-1.3919109056994956e-5,"[-0.8645834773149174, -1.4872489831678244, -1.0460438915980967]"
0.0023101297000831605,0.48208318848842946,-6.920980261303702e-6,"[0.38822097515432435, -0.17922059632399673, 0.21481785237684176]"
0.0024770763559917087,0.48916492336461076,8.382892173747069e-7,"[0.27468060190759214, -0.3405098226911114, 0.09927929080168935]"
0.0026560877829466868,0.47851069718130224,6.399602091748021e-6,"[0.34218026845515326, -0.3607943368612224, 0.1525495330188525]"
0.002848035868435802,0.4795129236728479,1.5078582277002904e-5,"[0.39603863500259556, -0.2741139197522919, 0.20999492204570006]"
0.0030538555088334154,0.48290441020729924,2.4375504019219206e-5,"[0.21886765493136687, -0.4618047505057462, 0.033746850942906234]"
0.0032745491628777285,0.48222236937144225,3.3809472807560445e-5,"[0.24981348299984227, -0.442611649577669, 0.06325618781590008]"
0.0035111917342151347,0.48185510188964037,4.3993257788756654e-5,"[0.22786032935257491, -0.5207214839383465, 0.03649900128535731]"
0.0037649358067924675,0.4825262491374088,5.516342431629121e-5,"[0.18896076516012414, -0.6009827791308309, -0.004946689925174301]"
0.004037017258596553,0.48244755168903375,6.74656359257486e-5,"[0.17301096439445518, -0.5924865646158672, -0.019231379682942314]"
0.004328761281083062,0.48294679909446003,8.066479430006989e-5,"[0.16725892418566973, -0.6212915045046731, -0.026285192947375777]"
0.004641588833612777,0.47930065560487617,9.423084207012944e-5,"[0.1991841405382511, -0.6246370012770524, 0.0009498272842694733]"
0.0049770235643321085,0.48210421766576184,0.0001100696622772178,"[3.997466265883957, 3.1588613581859004, 3.8001710566886753]"
0.005336699231206312,0.4837729614587768,0.00012692444030131984,"[3.9520673458993656, 3.0923747715108547, 3.7546651072971162]"
0.00572236765935022,0.4819745428216621,0.00014457944141699363,"[3.256257012537789, 2.3574397034894257, 3.0554693080666806]"
0.006135907273413176,0.4795971212411001,0.00016262186551362827,"[3.2988087442385314, 2.45786603479708, 3.0996906901843646]"
0.006579332246575682,0.4819250996818188,0.00018479249759939474,"[3.1543601870572853, 2.2231873790145693, 2.9518864528496205]"
0.007054802310718645,0.48268740012845435,0.00020753006794523032,"[3.1003818438522006, 2.140755062406116, 2.8971027360900297]"
0.007564633275546291,0.4814014116991373,0.00023184473775426646,"[3.0404088519496835, 2.0124652760766777, 2.833227148128165]"
0.008111308307896872,0.4836632128968533,0.0002576224421221328,"[3.289532548335274, 2.33391715956498, 3.0871443368886182]"
0.008697490026177835,0.48159718751463554,0.0002861105717948418,"[3.1202100853677353, 2.097416280915845, 2.9133856693150904]"
0.0093260334688322,0.482887424727486,0.00031762599569974903,"[2.9709335145210103, 1.823020550304685, 2.760554726931377]"
0.010000000000000002,0.4828820696581432,0.00035065742376832153,"[2.963428769487008, 1.7333458058848483, 2.75056710286384]"
0.010722672220103232,0.48464917080467385,0.0003854536396507588,"[3.711195264946353, 2.622072043318423, 3.5041779569964135]"
0.011497569953977362,0.4829862698965181,0.00042468714648062617,"[3.6505484979204836, 2.43975295959057, 3.4383216475695786]"
0.012328467394420659,0.4768345510892602,0.00046529212051539277,"[3.171166379127403, 1.8058826012461127, 2.94971742363731]"
0.013219411484660288,0.47857234828462647,0.0005100080093974846,"[2.844105204357747, 1.5433267750126716, 2.6257611621483976]"
0.014174741629268055,0.4769432274772302,0.0005583539157309129,"[3.1155102020885477, 1.6700843963313998, 2.8922927549649824]"
0.01519911082952933,0.4770069610075717,0.0006103836754190723,"[1.59569454141677, 0.08092753804240063, 1.3710658167666747]"
0.016297508346206434,0.48100807554022995,0.0006649901207583302,"[1.8742506388761782, 0.069508394034214, 1.6482431546901155]"
0.01747528400007684,0.48267390716347713,0.0007271146120835232,"[1.860224976613098, 0.11302388624533932, 1.6365828348117135]"
0.018738174228603847,0.4824152343800025,0.0007913416272523891,"[1.8937254664689989, 0.0047898244835123385, 1.6678339827630952]"
0.02009233002565048,0.4828641748626616,0.0008618880053620994,"[1.9130505862764613, -0.011399151790019709, 1.68710567581508]"
0.021544346900318832,0.48210291915459363,0.0009369353334028171,"[1.9316089023668297, -0.10638494382105435, 1.7035523320426642]"
0.023101297000831605,0.4810842723608409,0.001019274418002059,"[1.6131662952563715, -0.3745440585583847, 1.3847708573194728]"
0.024770763559917114,0.4806055681702064,0.0011051311129880042,"[1.7366675916772834, -0.5288948945743135, 1.504688508678254]"
0.026560877829466853,0.4823976327784848,0.0012013741095751242,"[1.7815084761308535, -0.3315185469886569, 1.5528616157164554]"
0.02848035868435802,0.4807861215552606,0.0013018592436483969,"[1.7719032729430695, -0.6188336374684162, 1.5388646231629988]"
0.030538555088334172,0.4823169175469749,0.0014121423939714105,"[1.7825280208159924, -0.5654065465520571, 1.5513685995244755]"
0.03274549162877728,0.4823205665460546,0.001529312226904622,"[1.8018999092287098, -0.7680998194971609, 1.5687420214113224]"
0.03511191734215131,0.4820554225072766,0.0016545981658358574,"[1.762992775728573, -1.095079570201325, 1.5273022561287912]"
0.037649358067924694,0.47908633854242394,0.001793277392217222,"[2.213990239210985, -0.504404352324208, 1.9764403407682576]"
0.040370172585965536,0.4820212844046118,0.0019393594228134575,"[2.0641287209582595, -0.9436629434328445, 1.827337527573079]"
0.04328761281083057,0.4808029532323622,0.0020984435335893543,"[2.029342799549137, -0.817759356319803, 1.792495458671394]"
0.046415888336127795,0.4816804367134532,0.0022569747276897545,"[2.0738166510971823, -2.0422605207054163, 1.830380834404622]"
0.04977023564332109,0.47974828651999857,0.0024521877671258717,"[2.0471396229510685, -1.4108460873142554, 1.8051934682950794]"
0.05336699231206313,0.47617286260474423,0.002650432027767135,"[2.3518015280037505, -1.2447933390617445, 2.1053804642074443]"
0.05722367659350217,0.48056254647543745,0.00286036415347485,"[2.4145687589221256, -1.7192604136738265, 2.1698893338949103]"
0.061359072734131694,0.4810737482831285,0.003089463905096324,"[2.2403484687958923, -2.0872016910123636, 1.9953021866933025]"
0.06579332246575682,0.4814255775597278,0.0033372042445217755,"[2.270750461294235, -2.0133957118603116, 2.0262681860161655]"
0.07054802310718641,0.480177146058264,0.0036030848858292245,"[2.2404658781286253, -2.2927197867708955, 1.9935761016542441]"
0.07564633275546291,0.47350873757738166,0.0038903827444524263,"[2.335054568536952, -2.611493686003271, 2.079344359823003]"
0.08111308307896872,0.48096522957125937,0.004195426514324664,"[2.4503680269955086, -2.5717243428999987, 2.2023245918977707]"
0.08697490026177834,0.47486561576052744,0.0045291555088034,"[1.7560715088469783, -3.6296399659459917, 1.500138271649885]"
0.093260334688322,0.48062613143129873,0.004881965479413814,"[1.3416309048576704, -4.264642444978445, 1.091117415465919]"
0.1,0.480416794158042,0.005264772266705891,"[0.8400127411623517, -5.2274013086504, 0.5877718470792986]"
0.10722672220103234,0.47635166619068064,0.005679645659320447,"[2.8764408941372483, -3.671925802703614, 2.6183177083142706]"
0.11497569953977356,0.4713401033767092,0.0061253191245985925,"[2.285348827822336, -4.813457678149636, 2.020102296226353]"
0.12328467394420665,0.4796400660314864,0.006596278774167439,"[2.0524979273963044, -5.175921082822936, 1.7961047938325159]"
0.1321941148466029,0.47833512997064537,0.007109799628882106,"[2.3993588455588952, -5.350798557520455, 2.1402212414640434]"
0.14174741629268048,0.47767206845742893,0.007658988280185045,"[2.337902664375353, -6.59068838218161, 2.075394284915794]"
0.1519911082952934,0.4777261334239001,0.008252073207310319,"[2.286922398293363, -6.720167947620335, 2.0243148801989173]"
0.16297508346206438,0.47877333742461126,0.008886210064469765,"[2.3293200332445085, -7.051078944062588, 2.0671355460138128]"
0.17475284000076843,0.4713572829972996,0.009577154962241931,"[1.6193250781263515, -8.344663201690098, 1.3476262591943042]"
0.1873817422860384,0.47355506944926845,0.010308169874808745,"[2.3102208130993094, -7.994473090438298, 2.0404214748424168]"
0.20092330025650465,0.47254667539565803,0.011096266366905722,"[2.2409327092323976, -8.78542503003684, 1.9687446810546778]"
0.2154434690031884,0.47472380036383294,0.011937151447334359,"[2.254530738389097, -9.57108989935044, 1.9835945627104983]"
0.23101297000831592,0.47332115396618474,0.012844565322172262,"[2.1677848832433497, -10.22538979508958, 1.8944047360166523]"
0.24770763559917114,0.47206801789871533,0.013817321297494682,"[2.1692968315796506, -10.935304331967938, 1.8934876710198583]"
0.2656087782946686,0.47383868536412216,0.014853989827901197,"[2.4428672392055337, -11.058719865305957, 2.168605049139181]"
0.28480358684358026,0.4706284401170814,0.015975087303365568,"[9.897156140830367, -4.861477727640935, 9.61761883407298]"
0.30538555088334157,0.47046031593947113,0.01716960953976578,"[6.360131977163734, -8.906073665118614, 6.079836138153264]"
0.32745491628777273,0.4709625416593969,0.018446402657293078,"[6.3765902558683925, -9.875947362270507, 6.095854426070739]"
0.35111917342151316,0.4727878054560158,0.01980852042909469,"[6.268393030504834, -10.546687136355953, 5.989264881171982]"
0.37649358067924676,0.46592059654160306,0.02128760210315931,"[6.344394975063561, -11.221714402641338, 6.056384310293944]"
0.4037017258596556,0.4694230769699111,0.022844620386766164,"[9.653255808915706, -9.13246340970575, 9.368385693659919]"
0.43287612810830584,0.4701020852584936,0.024513395803676376,"[9.650216260111375, -9.762744662969835, 9.365650788890322]"
0.46415888336127775,0.4706676058347015,0.026294626377306878,"[9.65749233087767, -10.646744885494764, 9.37292681721723]"
0.49770235643321115,0.4679212452459896,0.02821106963869638,"[9.671195783427626, -11.637306605039548, 9.38261296808405]"
0.5336699231206309,0.46332272773944333,0.03026028077882008,"[9.731692154920998, -12.354930444376333, 9.436988081998704]"
0.5722367659350218,0.46089965752393813,0.03243488781493279,"[13.102827820761465, -10.853110589962888, 12.803964339399421]"
0.6135907273413173,0.46091960212485666,0.03474963350320185,"[11.13249902435684, -13.243728784242771, 10.833410093005876]"
0.6579332246575682,0.4609681380435918,0.037212825003294696,"[8.292254295983357, -17.48618392714873, 7.992441765339962]"
0.7054802310718643,0.4623690085735442,0.039825901527737954,"[6.206525602463284, -21.117331534133676, 5.9076560012303245]"
0.7564633275546286,0.45964290888730924,0.04262136230547776,"[6.245059003108489, -23.211931406950374, 5.941816052224427]"
0.8111308307896873,0.45810274157485287,0.04559829652467423,"[6.273440197424692, -22.43102632174448, 5.96861222186764]"
0.8697490026177832,0.4528667207123513,0.04876615043185907,"[6.231291665480219, -23.377451484240563, 5.919454863743841]"
0.9326033468832202,0.4566560991523738,0.0520924785142922,"[10.887685909372061, -19.904559187854268, 10.580130343829591]"
1.0,0.45033341315440056,0.05566675984991273,"[10.916577131289941, -21.532289014168946, 10.600330581252758]"


==> data/dps/opt_grads_n=1e15.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.48209477110066823,4.2294078261382786e-5,"[0.16824707944236, -1.2694239163026733, -0.05879012887688397]"
0.0010722672220103231,0.4795370434538216,4.606779631865656e-5,"[0.1705501392957667, -1.263749989014521, -0.05867326360453794]"
0.0011497569953977356,0.4738198681514407,5.003307266549012e-5,"[0.1538232825703859, -1.3102776658576964, -0.08120606909061986]"
0.0012328467394420659,0.48427803448572954,5.4611906658034534e-5,"[0.15642732483598165, -1.4270695031794494, -0.07173738904541709]"
0.0013219411484660286,0.4849684909624352,5.9376848109151974e-5,"[0.16039556009898676, -1.459632355313298, -0.06782607526874453]"
0.0014174741629268048,0.48344733698671694,6.44825531401209e-5,"[0.1607185747523743, -1.4980347830506096, -0.06958790250564821]"
0.0015199110829529332,0.48338946671783795,6.999771134461226e-5,"[0.16092031554154565, -1.5400293156101978, -0.07016907386566353]"
0.0016297508346206436,0.4833284679962011,7.590250000111163e-5,"[0.16822965387715355, -1.7136189937759425, -0.06573134257400229]"
0.001747528400007683,0.4824439396118601,8.233372760124874e-5,"[0.1462416209070051, -1.7049969333712538, -0.08811429172638316]"
0.001873817422860385,0.4830076181669202,8.923405678835612e-5,"[0.14941991179497915, -1.811504179761758, -0.08594221609214263]"
0.002009233002565046,0.4815641367162066,9.666214701846125e-5,"[0.15532843964407886, -1.8492321484949654, -0.0820049381689783]"
0.0021544346900318843,0.4789650495167081,0.00010464591456742731,"[0.1642247654206638, -1.9692937685902225, -0.07726724525333631]"
0.0023101297000831605,0.48208318848842946,0.00011331028404047717,"[0.148618914361696, -2.040714312870216, -0.09046634537949824]"
0.0024770763559917087,0.48916492336461076,0.00012257591889299269,"[0.15638420558380484, -2.15672875282444, -0.07708626947740718]"
0.0026560877829466868,0.47851069718130224,0.000132602238655466,"[0.17093187670621948, -2.3330865593943053, -0.07500018332580236]"
0.002848035868435802,0.4795129236728479,0.0001434001223110051,"[0.15930386283165013, -2.4957267707608404, -0.08699453405912397]"
0.0030538555088334154,0.48290441020729924,0.00015503212274441157,"[0.13438224316626923, -2.4365490295943677, -0.10773203014092776]"
0.0032745491628777285,0.48222236937144225,0.00016757408769060706,"[0.13423207043613114, -2.6857150858880474, -0.11066870587583545]"
0.0035111917342151347,0.48185510188964037,0.00018107508112983337,"[0.16198351160480898, -2.814104624062836, -0.08449469287723643]"
0.0037649358067924675,0.4825262491374088,0.00019560220563786529,"[0.1658764020497972, -3.0382741796390995, -0.08151473079202942]"
0.004037017258596553,0.48244755168903375,0.00021126409215014132,"[0.17362675801535912, -3.091731778758457, -0.07424396306140804]"
0.004328761281083062,0.48294679909446003,0.0002281394284367136,"[0.18111639175752828, -3.2924609379128866, -0.06755362376001763]"
0.004641588833612777,0.47930065560487617,0.00024638664381000246,"[0.1909704242718709, -3.5871274479787956, -0.06334134415893673]"
0.0049770235643321085,0.48210421766576184,0.0002658201421275861,"[0.1934715443818307, -4.116261240775646, -0.06055716170248089]"
0.005336699231206312,0.4837729614587768,0.00028695380616769613,"[0.19013430485299398, -4.03659108477929, -0.06168132679845243]"
0.00572236765935022,0.4819745428216621,0.0003097874829318465,"[0.19030487897324241, -4.207547924311353, -0.06427352242203437]"
0.006135907273413176,0.4795971212411001,0.0003342810673917315,"[0.2231068138614707, -4.92890737911629, -0.03729191957331167]"
0.006579332246575682,0.4819250996818188,0.00036058764585614173,"[0.21796572460078217, -5.370744271398433, -0.0414930462170954]"
0.007054802310718645,0.48268740012845435,0.00038913033159669087,"[0.2120915211739248, -5.160021982174065, -0.045734465133210236]"
0.007564633275546291,0.4814014116991373,0.00041985993595598586,"[0.21713412011589542, -5.454675879790059, -0.043195884382081086]"
0.008111308307896872,0.4836632128968533,0.0004527344253452446,"[0.21412384481748936, -5.868787973926833, -0.04506777000057899]"
0.008697490026177835,0.48159718751463554,0.0004884794139222291,"[0.21813146858162485, -6.3215973429141314, -0.04479788558472869]"
0.0093260334688322,0.482887424727486,0.0005265533931103427,"[0.21823350434172892, -7.3503954455076626, -0.04608105121330316]"
0.010000000000000002,0.4828820696581432,0.0005679565090531109,"[0.21739873078465938, -7.157098309273406, -0.04640264472372486]"
0.010722672220103232,0.48464917080467385,0.0006122589051396354,"[0.21731481044444453, -7.8604019985427005, -0.04625142659083242]"
0.011497569953977362,0.4829862698965181,0.0006548367913448134,"[0.22525157764814666, -12.437911906649619, -0.04854544068516554]"
0.012328467394420659,0.4768345510892602,0.0007125255045619343,"[0.2613524107164733, -8.921036726783749, -0.01369437926979676]"
0.013219411484660288,0.47857234828462647,0.000767979059043455,"[0.24928835739779667, -9.116855411144126, -0.024103509155227593]"
0.014174741629268055,0.4769432274772302,0.000827954895043416,"[0.24557587159788358, -9.902786985207364, -0.0312601722798655]"
0.01519911082952933,0.4770069610075717,0.0008923125603243841,"[0.24097648917643288, -10.793606065336721, -0.03737040694649217]"
0.016297508346206434,0.48100807554022995,0.0009612198977051354,"[0.23265279845528253, -10.794494947935682, -0.040965094699365726]"
0.01747528400007684,0.48267390716347713,0.0010352406607246152,"[0.23412400133656752, -12.785455756946554, -0.04053314607484204]"
0.018738174228603847,0.4824152343800025,0.0011156392905116294,"[0.24572107883497785, -13.201156764418448, -0.029807102797331293]"
0.02009233002565048,0.4828641748626616,0.0012018115467087559,"[0.22909564603508184, -12.599025482410127, -0.045058703235116584]"
0.021544346900318832,0.48210291915459363,0.0012949585557258797,"[0.20032649535291494, -13.929259604256163, -0.07643056964739231]"
0.023101297000831605,0.4810842723608409,0.0013950114779826342,"[0.23634890465703742, -15.044146925415449, -0.042967033258641804]"
0.024770763559917114,0.4806055681702064,0.0015022849988999627,"[0.1926923105784734, -16.602440133139414, -0.08877969655706164]"
0.026560877829466853,0.4823976327784848,0.0016175498089780805,"[0.19065675015403397, -16.235513645832345, -0.08829936545671067]"
0.02848035868435802,0.4807861215552606,0.0017420457924731383,"[0.2270089057561591, -17.565144698350174, -0.05519110480128912]"
0.030538555088334172,0.4823169175469749,0.0018743468423446446,"[0.22928844497766943, -20.207883910429263, -0.05324153509177135]"
0.03274549162877728,0.4823205665460546,0.0020183046546866507,"[0.229751483927943, -20.220510345155656, -0.05278414189782144]"
0.03511191734215131,0.4820554225072766,0.002172644330972244,"[0.20888543453144892, -20.27004258850738, -0.07397693129325081]"
0.037649358067924694,0.47908633854242394,0.0023388469846839836,"[0.3471683453104818, -22.39656361242797, 0.05909845182502987]"
0.040370172585965536,0.4820212844046118,0.0025161244521333154,"[0.20305045991707607, -23.13515669316437, -0.08180662690985246]"
0.04328761281083057,0.4808029532323622,0.0027078446598891737,"[0.19961390652716146, -23.718581251624318, -0.08708261867170301]"
0.046415888336127795,0.4816804367134532,0.002912777715402944,"[0.20701255818111092, -24.50840573417252, -0.07907334924220072]"
0.04977023564332109,0.47974828651999857,0.003133828068673311,"[0.199742724648564, -26.987729842255714, -0.09003074936255227]"
0.05336699231206313,0.47617286260474423,0.0033719049743418657,"[0.22354513775744894, -26.900521293739583, -0.07062497545240426]"
0.05722367659350217,0.48056254647543745,0.0036247550688198013,"[0.2122254723241033, -28.71120544550036, -0.07736718931277156]"
0.061359072734131694,0.4810737482831285,0.003897275820184792,"[0.21567435788766753, -30.58994286490894, -0.07410075851177325]"
0.06579332246575682,0.4814255775597278,0.004190072593168158,"[0.2168374873233837, -31.083875703678686, -0.07270301112685422]"
0.07054802310718641,0.480177146058264,0.004505219413804676,"[0.24767939480741735, -32.346808768234794, -0.04390475344342273]"
0.07564633275546291,0.47350873757738166,0.00484478441375782,"[0.23913753316158215, -33.99173311398438, -0.06138854766464891]"
0.08111308307896872,0.48096522957125937,0.005203992906201781,"[0.24452752088873386, -35.65747360862186, -0.04723266356058509]"
0.08697490026177834,0.47486561576052744,0.0055952302435241606,"[0.21323569934991946, -36.588874057977065, -0.08644138887216328]"
0.093260334688322,0.48062613143129873,0.006008759200252301,"[0.28049476789282185, -39.75078981274422, -0.012908573780961264]"
0.1,0.480416794158042,0.006455713614635561,"[0.18968334350824984, -40.76577871534084, -0.10422729172467096]"
0.10722672220103234,0.47635166619068064,0.006937366016731358,"[0.19590849260528242, -42.059421022081224, -0.10343284743718231]"
0.11497569953977356,0.4713401033767092,0.007452068761002472,"[0.17719784777067563, -43.66166833748923, -0.1288985030748045]"
0.12328467394420665,0.4796400660314864,0.007998896011189574,"[0.18611572159402828, -46.21955203923238, -0.11005505842230823]"
0.1321941148466029,0.47833512997064537,0.008589822001164127,"[0.22355541599373832, -48.94279582286171, -0.0748196318186328]"
0.14174741629268048,0.47767206845742893,0.009222515735433198,"[0.2045802847591168, -50.078993918327704, -0.09484519701510097]"
0.1519911082952934,0.4777261334239001,0.009899610141875462,"[0.20705013248542756, -51.92827512142852, -0.09264415986330678]"
0.16297508346206438,0.47877333742461126,0.010623432313924893,"[0.23406196364196188, -54.27221497627935, -0.06471511115578928]"
0.17475284000076843,0.4713572829972996,0.011405608104173815,"[0.24411410788684473, -55.65138629676194, -0.06433296295400479]"
0.1873817422860384,0.47355506944926845,0.012231480643584902,"[0.21821652161931024, -66.45726757522371, -0.08889022521263838]"
0.20092330025650465,0.47254667539565803,0.013127596047879907,"[0.21794574885167095, -60.796793349834026, -0.08973375332425373]"
0.2154434690031884,0.47472380036383294,0.014078482999587477,"[0.210571298492745, -63.125780138978925, -0.0946274946694277]"
0.23101297000831592,0.47332115396618474,0.01509893466984394,"[0.2127606256406867, -65.97540087429282, -0.0945871170164519]"
0.24770763559917114,0.47206801789871533,0.01619005589101303,"[0.2130155615821718, -68.43452315498803, -0.09622929411478078]"
0.2656087782946686,0.47383868536412216,0.017353202693205515,"[0.21145408281578756, -69.18574243734002, -0.0955971709353622]"
0.28480358684358026,0.4706284401170814,0.01860284887222315,"[0.1872741773137563, -73.36023718906635, -0.12435060971095795]"
0.30538555088334157,0.47046031593947113,0.019931115492271615,"[0.19298239725072666, -83.8694982680676, -0.11979609825934365]"
0.32745491628777273,0.4709625416593969,0.02135582434915173,"[0.18676008726893845, -81.7232263208297, -0.12519221896747987]"
0.35111917342151316,0.4727878054560158,0.022870876192009157,"[0.20023766799867912, -82.588750857149, -0.10942534453304838]"
0.37649358067924676,0.46592059654160306,0.02450018590000355,"[7.158913974307345, -80.95157274100228, 6.83989661630588]"
0.4037017258596556,0.4694230769699111,0.026227644066352605,"[7.15670899553515, -81.97371018365226, 6.842201825402519]"
0.43287612810830584,0.4701020852584936,0.028070522169313883,"[7.156565776361507, -86.12869455234059, 6.842658486914171]"
0.46415888336127775,0.4706676058347015,0.030034277073835935,"[7.156587151444823, -90.23499043814981, 6.843157593750076]"
0.49770235643321115,0.4679212452459896,0.03213791534138339,"[22.820269941025465, -76.93589798864338, 22.503114538800105]"
0.5336699231206309,0.46332272773944333,0.03437958302873098,"[28.02819746396789, -75.72998929057621, 27.704754569251367]"
0.5722367659350218,0.46089965752393813,0.036759935581300265,"[16.811856618920594, -89.81828972480344, 16.485036948596107]"
0.6135907273413173,0.46091960212485666,0.039291885149943695,"[18.370820070877706, -92.01894473682688, 18.043835090856902]"
0.6579332246575682,0.4609681380435918,0.0419837413515204,"[18.425036056170722, -96.31097930034001, 18.097907949882273]"
0.7054802310718643,0.4623690085735442,0.04483928478610664,"[18.38417199031559, -100.21995218719049, 18.05873849835661]"
0.7564633275546286,0.45964290888730924,0.04786204293591859,"[17.425548504681977, -129.18529902659446, 17.095473417944802]"
0.8111308307896873,0.45810274157485287,0.05111313455606267,"[17.41316329145874, -109.5947104121539, 17.081677846187272]"
0.8697490026177832,0.4528667207123513,0.054518423075669994,"[18.568417824639532, -137.435508402512, 18.22890851046364]"
0.9326033468832202,0.4566560991523738,0.058160959983879434,"[18.477446379661494, -121.40491438702118, 18.143556351455004]"
1.0,0.45033341315440056,0.06201844519268903,"[18.51866419614003, -121.49485985436219, 18.1761621928132]"


==> data/dps/opt_grads_n=1e8.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.48209477110066823,-0.007275791731504703,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0010722672220103231,0.4795370434538216,-0.007275790671092077,"[0.013294044934267349, 0.013294539236246301, 0.013294582899020555]"
0.0011497569953977356,0.4738198681514407,-0.007275792735660216,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0012328467394420659,0.48427803448572954,-0.007275792765498478,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0013219411484660286,0.4849684909624352,-0.007275792714646882,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0014174741629268048,0.48344733698671694,-0.0072757928189704805,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0015199110829529332,0.48338946671783795,-0.007275792799101478,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0016297508346206436,0.4833284679962011,-0.0072757928633320245,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.001747528400007683,0.4824439396118601,-0.00727579286326398,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.001873817422860385,0.4830076181669202,-0.007275792934206433,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.002009233002565046,0.4815641367162066,-0.007275792734618183,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0021544346900318843,0.4789650495167081,-0.007275792798056314,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0023101297000831605,0.48208318848842946,-0.007275793062324231,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0024770763559917087,0.48916492336461076,-0.007275793349571922,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0026560877829466868,0.47851069718130224,-0.007275793229000409,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.002848035868435802,0.4795129236728479,-0.007275793240162062,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0030538555088334154,0.48290441020729924,-0.007275793366012498,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0032745491628777285,0.48222236937144225,-0.007275793419388408,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0035111917342151347,0.48185510188964037,-0.0072757934978996625,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.0037649358067924675,0.4825262491374088,-0.007275793647461695,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.004037017258596553,0.48244755168903375,-0.007275793727828665,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.004328761281083062,0.48294679909446003,-0.0072757937904196065,"[0.013295657374435008, 0.013297748495318, 0.013297213021944308]"
0.004641588833612777,0.47930065560487617,-0.007275795101133078,"[0.003911225592914536, 0.0039054448712390268, 0.003909917340268759]"
0.0049770235643321085,0.48210421766576184,-0.00727579470608789,"[0.003911225592914536, 0.0039054448712390268, 0.003909917340268759]"
0.005336699231206312,0.4837729614587768,-0.00727579171647678,"[0.003911922486387011, 0.003909119083366875, 0.00391076456399427]"
0.00572236765935022,0.4819745428216621,-0.007275794074704578,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.006135907273413176,0.4795971212411001,-0.007275793381961387,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.006579332246575682,0.4819250996818188,-0.007275793334279084,"[0.00393861498677543, 0.003926063007013006, 0.003932474688612596]"
0.007054802310718645,0.48268740012845435,-0.007275794016971017,"[0.00393861498677543, 0.003926063007013006, 0.003932474688612596]"
0.007564633275546291,0.4814014116991373,-0.007275792332371788,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.008111308307896872,0.4836632128968533,-0.0072757920539852396,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.008697490026177835,0.48159718751463554,-0.007275789811806838,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.0093260334688322,0.482887424727486,-0.007275790834392067,"[0.003936203929252221, 0.003927350920858678, 0.003932000868794]"
0.010000000000000002,0.4828820696581432,-0.007275750416255452,"[0.004758858527708994, 0.0021858192917840356, 0.0034758556986277415]"
0.010722672220103232,0.48464917080467385,-0.007275175244779122,"[0.012831932315037669, 0.0031734482618575232, 0.008033486605045633]"
0.011497569953977362,0.4829862698965181,-0.007274120612665149,"[0.014990728863140467, -0.0005534609881259261, 0.0072910853884333715]"
0.012328467394420659,0.4768345510892602,-0.007273021023045869,"[0.014966791284173216, -0.006041687643575198, 0.004593178121138435]"
0.013219411484660288,0.47857234828462647,-0.0072703158502724335,"[0.019642889097106545, -0.008895124656024808, 0.0056256064652974586]"
0.014174741629268055,0.4769432274772302,-0.007267164540334035,"[0.018221019635980888, -0.016213520032664287, 0.0013541855183030072]"
0.01519911082952933,0.4770069610075717,-0.007262517877033178,"[0.026741304585213167, -0.01806242920112677, 0.0049259427805844365]"
0.016297508346206434,0.48100807554022995,-0.007255018818564805,"[0.02673614745732726, -0.027355058483734103, 0.0005661502188388252]"
0.01747528400007684,0.48267390716347713,-0.007246273994421627,"[0.05698092569296997, -0.009270222540451333, 0.025179924159037574]"
0.018738174228603847,0.4824152343800025,-0.007236508379269904,"[0.06322518036330478, -0.01236011247288024, 0.02716015828363576]"
0.02009233002565048,0.4828641748626616,-0.007224120634303357,"[0.07072313074978308, -0.01558927449284173, 0.029831838669615376]"
0.021544346900318832,0.48210291915459363,-0.007210202508115445,"[0.06295607832414901, -0.03487599911786135, 0.016949334616317317]"
0.023101297000831605,0.4810842723608409,-0.007193991161623025,"[0.07533052215881597, -0.030490098468419338, 0.0258225587988184]"
0.024770763559917114,0.4806055681702064,-0.007174205055768186,"[0.08662138517008326, -0.032616157286067586, 0.03132957099730298]"
0.026560877829466853,0.4823976327784848,-0.007147959846799847,"[0.09794564198059709, -0.034234341685790384, 0.03725642784270024]"
0.02848035868435802,0.4807861215552606,-0.007122295028083229,"[0.10905218585550534, -0.035734418402142996, 0.04312332162322136]"
0.030538555088334172,0.4823169175469749,-0.007087186612938526,"[0.12303421830032407, -0.036328846208183996, 0.05131143530409061]"
0.03274549162877728,0.4823205665460546,-0.007049441615778024,"[0.13281695528047693, -0.0383012160012167, 0.05650042783594995]"
0.03511191734215131,0.4820554225072766,-0.00700662650438087,"[0.14658732571828545, -0.03772161214966567, 0.06521940214385417]"
0.037649358067924694,0.47908633854242394,-0.006964577531153618,"[0.11599512390062884, -0.0823191950121425, 0.029231724375960753]"
0.040370172585965536,0.4820212844046118,-0.006900771103547524,"[0.11252728344955361, -0.10317419554352435, 0.019736791994520792]"
0.04328761281083057,0.4808029532323622,-0.006840660611976084,"[0.11755049603636272, -0.11087247421635701, 0.02024947925752767]"
0.046415888336127795,0.4816804367134532,-0.0067659313277576615,"[0.11643537528330035, -0.1295925321525925, 0.013345723248268278]"
0.04977023564332109,0.47974828651999857,-0.006692104815141413,"[0.12348121865103298, -0.13479665206654604, 0.016227536024974967]"
0.05336699231206313,0.47617286260474423,-0.0066163917624392846,"[0.04727804456483767, -0.2277770711908079, -0.06567347493899568]"
0.05722367659350217,0.48056254647543745,-0.006497746801541123,"[0.13500999220899304, -0.15519981544351136, 0.018161541548673336]"
0.061359072734131694,0.4810737482831285,-0.006382952863511101,"[0.13427240624264886, -0.172803815525742, 0.012733329146929847]"
0.06579332246575682,0.4814255775597278,-0.00625624927864779,"[0.14082330167047086, -0.1785661208643821, 0.016011312602814055]"
0.07054802310718641,0.480177146058264,-0.006124149715468509,"[0.16964014031699848, -0.16914463948568773, 0.039560040257300505]"
0.07564633275546291,0.47350873757738166,-0.006009605914196637,"[0.1453877549220254, -0.20979843531427186, 0.009774574599238346]"
0.08111308307896872,0.48096522957125937,-0.00579840861554002,"[0.20075613357296793, -0.16918279058229846, 0.06338427140932751]"
0.08697490026177834,0.47486561576052744,-0.005651644619254809,"[0.10788096401266759, -0.2827017731424041, -0.03568485329574746]"
0.093260334688322,0.48062613143129873,-0.005411378097352591,"[0.1108687880943317, -0.29379145241029736, -0.0340916041330141]"
0.1,0.480416794158042,-0.005189661053558073,"[0.20346820161294546, -0.22020987092785282, 0.05467323929445757]"
0.10722672220103234,0.47635166619068064,-0.004975140968330953,"[0.1994573320498443, -0.2390241805197141, 0.04655313005208323]"
0.11497569953977356,0.4713401033767092,-0.004749155527228949,"[0.2024865778237242, -0.2580122605307389, 0.04384178018617629]"
0.12328467394420665,0.4796400660314864,-0.004393306871575249,"[0.18422244013898603, -0.29131421064621094, 0.025955412958148856]"
0.1321941148466029,0.47833512997064537,-0.004086786934504607,"[0.1944935788501405, -0.30066659442213045, 0.0326062696469019]"
0.14174741629268048,0.47767206845742893,-0.0037473921763195297,"[0.19628786003602178, -0.3141525746843493, 0.031820597805684976]"
0.1519911082952934,0.4777261334239001,-0.0033718870026845545,"[0.2029396781555838, -0.32721964446142576, 0.03566227199229206]"
0.16297508346206438,0.47877333742461126,-0.0029548783696959394,"[0.20651205141686121, -0.341761021708212, 0.037251392674721856]"
0.17475284000076843,0.4713572829972996,-0.0025844750874547545,"[0.22961412200345016, -0.344122377108946, 0.05368114704493394]"
0.1873817422860384,0.47355506944926845,-0.0020840852022767625,"[0.23766612037936402, -0.3546497578104312, 0.06049052704039879]"
0.20092330025650465,0.47254667539565803,-0.0015763220705681228,"[0.2234856625903287, -0.38996714760207923, 0.04336970302702747]"
0.2154434690031884,0.47472380036383294,-0.0009920995757579038,"[0.23065991307858147, -0.398354676579046, 0.04996351680233652]"
0.23101297000831592,0.47332115396618474,-0.0004007557201840883,"[0.2299415615559875, -0.434182323757654, 0.044954516847823985]"
0.24770763559917114,0.47206801789871533,0.00024182600379587222,"[0.23312297680762362, -0.44723928951516845, 0.04590286633528978]"
0.2656087782946686,0.47383868536412216,0.0009704442676055435,"[0.2709367606334414, -0.42361586920586924, 0.08343110348275004]"
0.28480358684358026,0.4706284401170814,0.0016971739481977063,"[0.2759714170655316, -0.4506730225951309, 0.08384802777117649]"
0.30538555088334157,0.47046031593947113,0.0025190449496991837,"[0.2751142106911812, -0.47291363656076263, 0.081159966604031]"
0.32745491628777273,0.4709625416593969,0.0034131259246351626,"[0.27578988212564, -0.49657749265585077, 0.08029151482367718]"
0.35111917342151316,0.4727878054560158,0.004391518026244092,"[0.26677308486780515, -0.5266836076668847, 0.07092482294213177]"
0.37649358067924676,0.46592059654160306,0.005331312891324974,"[0.2628478263181138, -0.5681402266857922, 0.06000982511942767]"
0.4037017258596556,0.4694230769699111,0.006483986509098845,"[0.2681070236731789, -0.5861610300362853, 0.06611315787669124]"
0.43287612810830584,0.4701020852584936,0.0076807785422116845,"[0.27056991875383607, -0.6088623676106749, 0.06754489784492099]"
0.46415888336127775,0.4706676058347015,0.008963214202367058,"[0.39490166797759985, -0.509883465270276, 0.1908554798035622]"
0.49770235643321115,0.4679212452459896,0.010296410997001992,"[0.15973206213934182, -0.7799758209495102, -0.04808946495504253]"
0.5336699231206309,0.46332272773944333,0.011700069914004279,"[0.4498202453370754, -0.528379395569169, 0.23673566978033067]"
0.5722367659350218,0.46089965752393813,0.013236351317549903,"[0.45329758246451984, -0.5644285041146697, 0.23652117979957132]"
0.6135907273413173,0.46091960212485666,0.014920563020525125,"[0.45986486631377704, -0.5883177686109875, 0.24172616249691337]"
0.6579332246575682,0.4609681380435918,0.01672244186749614,"[0.4531352704986878, -0.6281420962003993, 0.23362406423402055]"
0.7054802310718643,0.4623690085735442,0.018658948169246195,"[0.458782240967405, -0.6936301427092699, 0.23762818123847385]"
0.7564633275546286,0.45964290888730924,0.020683643021686453,"[0.5157903342543644, -0.6499871215820329, 0.29197218684669135]"
0.8111308307896873,0.45810274157485287,0.022856283782455057,"[0.507482514873815, -0.6908093355138604, 0.281267702519314]"
0.8697490026177832,0.4528667207123513,0.02506407985026914,"[0.5400509154763287, -0.8256735667810806, 0.3042047555389158]"
0.9326033468832202,0.4566560991523738,0.027666706602048462,"[0.5287236338501194, -0.7355394751892368, 0.2991309101312253]"
1.0,0.45033341315440056,0.030230596247423927,"[0.4286420652260499, -0.9123806348020607, 0.19132494170438163]"


==> data/dps/threshold_qbers.csv <==
eta,qber
1.0e-5,0.04116586290183477
1.623776739188721e-5,0.041149828321067616
2.6366508987303556e-5,0.04112682226696052
4.281332398719396e-5,0.04115206500864588
6.951927961775606e-5,0.041182478627888486
0.00011288378916846884,0.041178253275575116
0.00018329807108324357,0.041180350905051455
0.00029763514416313193,0.04118154922616668
0.0004832930238571752,0.04118164032115601
0.0007847599703514606,0.041181710636010394
0.0012742749857031334,0.041183651104802266
0.00206913808111479,0.0411836416751612
0.003359818286283781,0.041183178167557344
0.00545559478116852,0.04118354883394204
0.008858667904100823,0.04118365500471555
0.01438449888287663,0.04118366100010462
0.023357214690901212,0.0411836176936049
0.0379269019073225,0.0411836632702034
0.06158482110660261,0.041183663852280006
0.1,0.04118366216425784


==> data/rel_qkd/key_rate_vs_alpha.csv <==
alpha,rate
0.0,3.108624468950438e-14
0.02040816326530612,0.0008245544684655215
0.04081632653061224,0.0032589625681680445
0.061224489795918366,0.00719437648986343
0.08163265306122448,0.0124710900321503
0.10204081632653061,0.018896733743524408
0.12244897959183673,0.026259636618135573
0.14285714285714285,0.03433359644802181
0.16326530612244897,0.04289289755741965
0.1836734693877551,0.05170898722172268
0.20408163265306123,0.060568153834935856
0.22448979591836735,0.06925686770384232
0.24489795918367346,0.07759159640502844
0.2653061224489796,0.08541010667462956
0.2857142857142857,0.09256124559669843
0.30612244897959184,0.09892216413759058
0.32653061224489793,0.10440962638466544
0.3469387755102041,0.10894999827968377
0.3673469387755102,0.11248717384017937
0.3877551020408163,0.1150194744217572
0.40816326530612246,0.11655064078550481
0.42857142857142855,0.11709713401316435
0.4489795918367347,0.11670178193617176
0.46938775510204084,0.11541083918353934
0.4897959183673469,0.11331102148943728
0.5102040816326531,0.11047879753596135
0.5306122448979592,0.10699848694480352
0.5510204081632653,0.1029544159841862
0.5714285714285714,0.0984518372881098
0.5918367346938775,0.09357789168609543
0.6122448979591837,0.08841706314001385
0.6326530612244898,0.08307328390404223
0.6530612244897959,0.07761507968609749
0.673469387755102,0.07212250096387152
0.6938775510204082,0.06666474849544102
0.7142857142857143,0.06129633568056647
0.7346938775510204,0.05606716716263804
0.7551020408163265,0.05103851829528594
0.7755102040816326,0.046223732086616565
0.7959183673469388,0.04166652964761397
0.8163265306122449,0.037374775679523964
0.8367346938775511,0.033368564706051984
0.8571428571428571,0.029654749015385562
0.8775510204081632,0.026233966428321764
0.8979591836734694,0.023100780909544483
0.9183673469387755,0.020252110952540647
0.9387755102040817,0.017676418876931166
0.9591836734693877,0.015361311857134297
0.9795918367346939,0.013293439013438046
1.0,0.01145387132331166


==> data/rel_qkd/key_rate_vs_alpha_KRK.csv <==
alpha,rate
0.0,0.0
0.02040816326530612,0.0008282465997412965
0.04081632653061224,0.00326735045440614
0.061224489795918366,0.007203735926853635
0.08163265306122448,0.012478909476165676
0.10204081632653061,0.018902742272399863
0.12244897959183673,0.026263830064105837
0.14285714285714285,0.03433831758377889
0.16326530612244897,0.04289763043463176
0.1836734693877551,0.05171527582765162
0.20408163265306123,0.06057276640945069
0.22448979591836735,0.06926467959029108
0.24489795918367346,0.07760285225608884
0.2653061224489796,0.08541971278460578
0.2857142857142857,0.09257076181013264
0.30612244897959184,0.09893622633413222
0.32653061224489793,0.1044219262259744
0.3469387755102041,0.10895940637174897
0.3673469387755102,0.11250540066774999
0.3877551020408163,0.11504070500178534
0.40816326530612246,0.11656854484637633
0.42857142857142855,0.11711252882570002
0.4489795918367347,0.11671428250056523
0.46938775510204084,0.11543085667205437
0.4897959183673469,0.11333200188414809
0.5102040816326531,0.11049739575763445
0.5306122448979592,0.10701390263937753
0.5510204081632653,0.10297293618752541
0.5714285714285714,0.09846798535579983
0.5918367346938775,0.09359235322605994
0.6122448979591837,0.08843714670235948
0.6326530612244898,0.0830895436360577
0.6530612244897959,0.07763135287964773
0.673469387755102,0.0721378723992752
0.6938775510204082,0.06667704118886814
0.7142857142857143,0.0613088725369206
0.7346938775510204,0.05608514935007487
0.7551020408163265,0.05104935682100995
0.7755102040816326,0.04623682376536912
0.7959183673469388,0.041675041410668134
0.8163265306122449,0.03738412721706222
0.8367346938775511,0.03337740132237923
0.8571428571428571,0.02966204427736898
0.8775510204081632,0.026239806695463247
0.8979591836734694,0.023107744096358924
0.9183673469387755,0.02025895338361588
0.9387755102040817,0.017683290877984422
0.9591836734693877,0.015368055457786939
0.9795918367346939,0.013298623981216343
1.0,0.0114590296511475


==> data/rel_qkd/opt_alphas.csv <==
eta,alpha_opt,rate
0.001,0.46216916745513253,0.00014206554877604916
0.0010722672220103231,0.48518011741042627,0.00015263217931726913
0.0011497569953977356,0.47639728788492186,0.00016375586177597157
0.0012328467394420659,0.48196601125010513,0.00017558709212028845
0.0013219411484660286,0.4620861254141853,0.00018791627953573808
0.0014174741629268048,0.4712420663694865,0.00020177512379238038
0.0015199110829529332,0.47712982218510747,0.00021643962258188765
0.0016297508346206436,0.4618033988749895,0.00023171389962595157
0.001747528400007683,0.46327998865996595,0.0002484584124577971
0.001873817422860385,0.4617975550177927,0.0002664266335452581
0.002009233002565046,0.46318764444107385,0.0002856477881150177
0.0021544346900318843,0.4763932164476453,0.00030509167182168895
0.0023101297000831605,0.46378116561545724,0.0003286325457887429
0.0024770763559917087,0.47478797209297485,0.00035250903375261267
0.0026560877829466868,0.4837518102622288,0.0003780399121393607
0.002848035868435802,0.4673762078750736,0.0004053719180809878
0.0030538555088334154,0.46296123965898356,0.00043429961614105395
0.0032745491628777285,0.46297137559874235,0.0004656883862153016
0.0035111917342151347,0.476393202250021,0.0004996737087039627
0.0037649358067924675,0.4658005090076722,0.0005356195338031
0.004037017258596553,0.4755801403744427,0.0005716237559991733
0.004328761281083062,0.4616184332048825,0.0006146910423359131
0.004641588833612777,0.46945954414435287,0.0006595540403839806
0.0049770235643321085,0.47655190498967975,0.0007085041427075112
0.005336699231206312,0.48582838683003693,0.0007584125111899098
0.00572236765935022,0.47002699298316886,0.0008148871192394935
0.006135907273413176,0.4619193384348042,0.0008701373349753183
0.006579332246575682,0.47660648059417665,0.0009366222552458225
0.007054802310718645,0.47509849590677,0.0010039523841056663
0.007564633275546291,0.47427450760290485,0.0010765463312694123
0.008111308307896872,0.48415962586212935,0.0011537312331810767
0.008697490026177835,0.47901454695152146,0.0012374399961254667
0.0093260334688322,0.47637586200411003,0.0013267825133285172
0.010000000000000002,0.46181819189648304,0.0014194987661069192
0.010722672220103232,0.47810130035927595,0.0015232925876764725
0.011497569953977362,0.4636605177148054,0.0016321380443624633
0.012328467394420659,0.4708594118594506,0.0017501934898298543
0.013219411484660288,0.46135618362980174,0.0018682459785743788
0.014174741629268055,0.4767302701788813,0.002015858913333446
0.01519911082952933,0.47366424278404334,0.0021563888757052396
0.016297508346206434,0.4691078781455028,0.00231302467706751
0.01747528400007684,0.49098300562505254,0.0024780572388918287
0.018738174228603847,0.476393202250021,0.002660492172923412
0.02009233002565048,0.460190128114634,0.0028447879649213803
0.021544346900318832,0.4699314018377256,0.0030559329299748583
0.023101297000831605,0.4626443514266124,0.003270845037854464
0.024770763559917114,0.4721979244552604,0.003511817925662797
0.026560877829466853,0.46674617572210364,0.003758245698275431
0.02848035868435802,0.46068263811069937,0.004026054662362277
0.030538555088334172,0.47835435393602926,0.004320519642758924
0.03274549162877728,0.47961340679685405,0.004623046980847256
0.03511191734215131,0.4789019402905563,0.004962902820381032
0.037649358067924694,0.46176887959289514,0.005313536355698645
0.040370172585965536,0.46230415292205734,0.0056970760276549015
0.04328761281083057,0.4798373876248843,0.006114083716285634
0.046415888336127795,0.47187508344973345,0.0065287177170221256
0.04977023564332109,0.47015904511251894,0.007018104321932839
0.05336699231206313,0.47831378142646325,0.007503666031910328
0.05722367659350217,0.476393202250021,0.008051165417489514
0.061359072734131694,0.4723442458455962,0.008613566991202859
0.06579332246575682,0.46873435251796614,0.009234302480580325
0.07054802310718641,0.47639456670075,0.00990197989959718
0.07564633275546291,0.4821655953163972,0.010599720436854199
0.08111308307896872,0.4757017843219298,0.011347395593041654
0.08697490026177834,0.4689799326676404,0.012162111644261842
0.093260334688322,0.4704960878592598,0.013003115152168121
0.1,0.47639728788492186,0.013940892519778814
0.10722672220103234,0.4760810261372001,0.014924383776588002
0.11497569953977356,0.4763931951512089,0.0159735334404143
0.12328467394420665,0.47075277055911113,0.017100989058173255
0.1321941148466029,0.4764254590162854,0.018291539690595826
0.14174741629268048,0.4756998327471304,0.01956363113662718
0.1519911082952934,0.46969492453655254,0.020952768031149205
0.16297508346206438,0.46788821476818043,0.02239757736997383
0.17475284000076843,0.47412642075055766,0.023970304850958968
0.1873817422860384,0.4721882437820379,0.02562128131046748
0.20092330025650465,0.46180967452958904,0.02740518697104477
0.2154434690031884,0.4562305898749054,0.029277156066845222
0.23101297000831592,0.4663551196201589,0.03129724253903987
0.24770763559917114,0.4618012006912607,0.03345804461464397
0.2656087782946686,0.4622204798521574,0.03568990942266659
0.28480358684358026,0.4615712449545646,0.038168690956542406
0.30538555088334157,0.46177682867199366,0.04074600984865384
0.32745491628777273,0.46181363129083614,0.04350413288635124
0.35111917342151316,0.46081243936779104,0.04640928878579409
0.37649358067924676,0.45899851841839273,0.04950878486235233
0.4037017258596556,0.4572998671219358,0.05279558479863233
0.43287612810830584,0.4548139016242262,0.056263536301724315
0.46415888336127775,0.4536057024009383,0.05996928715655869
0.49770235643321115,0.4618034057563966,0.06381093946954053
0.5336699231206309,0.45563120088082226,0.06801098682789508
0.5722367659350218,0.44385346349588445,0.07232251241135401
0.6135907273413173,0.45350862660166563,0.07694910741972105
0.6579332246575682,0.44470538989462377,0.08190152972151488
0.7054802310718643,0.4432997155816643,0.0870185715989491
0.7564633275546286,0.4377248656892761,0.09242509492816264
0.8111308307896873,0.44161272515026845,0.09811627935910039
0.8697490026177832,0.43463500604276256,0.10411368850627145
0.9326033468832202,0.4324824893476457,0.11041110951021338
1.0,0.4301037296369446,0.11696814350378304


==> data/rel_qkd/opt_grads_n=1e10.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.47621417083684225,-0.0007264210239314778,"[0.013425705332910511, -0.014083143039996384, -8.889052042445356e-5]"
0.0010722672220103231,0.4782529260012685,-0.0007258616483748464,"[0.019098191823871548, -0.014394309944198637, 0.0026703163125081694]"
0.0011497569953977356,0.4767673333847592,-0.0007252838734526745,"[0.023971112055769968, -0.01749563045479078, 0.0037200349128854535]"
0.0012328467394420659,0.4807253140403864,-0.0007242691911705277,"[0.04828243252340992, -0.0008950853327765603, 0.024384143022629555]"
0.0013219411484660286,0.47458841834477256,-0.0007236251831818192,"[0.05156093050056099, 0.0003271065025973513, 0.02667045540794706]"
0.0014174741629268048,0.47027141333652284,-0.0007227438364529508,"[0.05760758801890359, -0.0006223873262485907, 0.029412905040646708]"
0.0015199110829529332,0.48343852021327816,-0.0007201093282066626,"[0.06981860784956095, -0.004492937381647744, 0.03428687956998344]"
0.0016297508346206436,0.47849823803412095,-0.0007187369592159223,"[0.05487299724405594, -0.02610861484589009, 0.016259505231898813]"
0.001747528400007683,0.4798373876248843,-0.000716364954316419,"[0.08507528937198819, -0.007852796304022767, 0.041137530604800146]"
0.001873817422860385,0.47104886164147264,-0.0007150300050354747,"[0.04702638516940796, -0.04950995886509055, 0.0013196610915643201]"
0.002009233002565046,0.47661941164255905,-0.0007111092143298013,"[0.04916587388850471, -0.06420454562966033, -0.0038391395659108686]"
0.0021544346900318843,0.4736057424320049,-0.0007080978022623448,"[0.036895831802256245, -0.08346791517108407, -0.01921991984228289]"
0.0023101297000831605,0.4763415798015935,-0.0007032665058470269,"[0.04816308095606166, -0.08957380798628461, -0.01525487294004917]"
0.0024770763559917087,0.4745753683109439,-0.0006987835815641099,"[0.08865711651045355, -0.05909104787505491, 0.021017124687646195]"
0.0026560877829466868,0.4798373876248843,-0.000691356859386849,"[0.08939461738343236, -0.07977284573205462, 0.013309641687670914]"
0.002848035868435802,0.4792846756963771,-0.0006846899770435578,"[0.07412953227016164, -0.10365249060839922, -0.005358381698164275]"
0.0030538555088334154,0.4796510117448254,-0.0006766381411973716,"[0.07881980363262797, -0.12148061438348892, -0.009221152953329304]"
0.0032745491628777285,0.47350491650296167,-0.000670403801751383,"[0.10147763151947381, -0.10671397779059277, 0.010091260509759677]"
0.0035111917342151347,0.47937291079220845,-0.0006572850799073262,"[0.11155141037397862, -0.11690126017384253, 0.013316483030137053]"
0.0037649358067924675,0.48004559872334385,-0.0006450808140145746,"[0.17922020185699428, -0.06664257373268254, 0.07506858558406729]"
0.004037017258596553,0.48210368554081723,-0.0006303776573167129,"[0.1254592383403174, -0.13557166327560977, 0.016545204414041753]"
0.004328761281083062,0.48018005409667247,-0.0006166390043541695,"[-0.008599180430307683, -0.3045270473760314, -0.12856429734541444]"
0.004641588833612777,0.4752693984845441,-0.000603030262697768,"[0.008195492104748372, -0.2938982967523594, -0.11435456042551166]"
0.0049770235643321085,0.4782144776281191,-0.0005846743374831592,"[0.20426506662798455, -0.162872469245832, 0.0647056729947223]"
0.005336699231206312,0.48009839404434956,-0.0005590262622559229,"[0.19426480505910002, -0.1433975375679925, 0.06260594716363548]"
0.00572236765935022,0.47764520223903717,-0.0005375960960698126,"[0.1831335841381917, -0.17753802061074755, 0.04504221461267721]"
0.006135907273413176,0.4763655471783011,-0.000512808772586413,"[0.36850338216973233, -0.016940816529765205, 0.2241182795605404]"
0.006579332246575682,0.4760830156864803,-0.0004840623353970098,"[0.19679500433888586, -0.1975169700108482, 0.05029108819019207]"
0.007054802310718645,0.4805867525926495,-0.0004474486699495833,"[0.20327540168389616, -0.21996786288118697, 0.05179856716165634]"
0.007564633275546291,0.47711128922172663,-0.0004159627225352425,"[0.27858047897848437, -0.16418683124635874, 0.1221195901927617]"
0.008111308307896872,0.4773943352111643,-0.00037672522850812465,"[0.17651939465476116, -0.2751352344804469, 0.018433278791169516]"
0.008697490026177835,0.47681985518537345,-0.0003349151679751863,"[0.17765806975718873, -0.2929800438541083, 0.015857037295728592]"
0.0093260334688322,0.4793667428953736,-0.00028498911584575706,"[0.1804776159226979, -0.31165613073430487, 0.015895998196722435]"
0.010000000000000002,0.4741233294423622,-0.00024113892317329332,"[0.22378325144130606, -0.2879398920947582, 0.05394661253292875]"
0.010722672220103232,0.4739666550136714,-0.0001858183335214158,"[0.19124487782095848, -0.3431086867520756, 0.017800658413161197]"
0.011497569953977362,0.476393202250021,-0.00012160235463006077,"[0.36436124216894883, -0.19851520048241636, 0.18787691171350293]"
0.012328467394420659,0.47974115467301864,-5.030105031461197e-5,"[0.3640781969951669, -0.21908962491526973, 0.1865022133854572]"
0.013219411484660288,0.4778998567443279,1.930938733020453e-5,"[0.255345022378822, -0.3368163188374288, 0.07576157435950588]"
0.014174741629268055,0.47751669445555334,9.726070780358883e-5,"[0.2497663033484273, -0.3682752993657544, 0.06690474701505444]"
0.01519911082952933,0.47751669445555334,0.00018234046338894957,"[0.26608727571352353, -0.3902224642197524, 0.07905519037598199]"
0.016297508346206434,0.4755329539143894,0.00027151523621385344,"[0.4358052423150039, -0.24855383252105315, 0.24486783630722267]"
0.01747528400007684,0.47628119320340667,0.000373835269740669,"[0.29778870636014754, -0.3902173550211222, 0.10692476041339789]"
0.018738174228603847,0.4762032957569907,0.0004827729173079406,"[0.347349035852496, -0.3629806611788862, 0.15437423750020024]"
0.02009233002565048,0.47365578189213825,0.0005960772927544374,"[0.34271004569168173, -0.39908876995529385, 0.14546938217208644]"
0.021544346900318832,0.476393202250021,0.0007294977458709624,"[0.28023523774394166, -0.4846324201969115, 0.0828117287634754]"
0.023101297000831605,0.4728569903523805,0.0008609297758764132,"[0.3069288950386017, -0.489246335285154, 0.10488063733330824]"
0.024770763559917114,0.4786016907629902,0.0010226764607506327,"[0.2624229215799295, -0.5503084682818156, 0.06293695427380955]"
0.026560877829466853,0.47788484169347617,0.0011835432456797834,"[0.2663168168469124, -0.5840817576676703, 0.06390413484675729]"
0.02848035868435802,0.47573468725323165,0.0013546225416266877,"[0.35080376758268267, -0.522453154276191, 0.14551934557267607]"
0.030538555088334172,0.47333698570769817,0.0015388365401196684,"[0.26260315001854506, -0.6482533729964541, 0.05344380625301634]"
0.03274549162877728,0.4743335908826905,0.0017458098911974503,"[0.28221066514406545, -0.6547419474392332, 0.07233387811352747]"
0.03511191734215131,0.47642121167133766,0.001971556356409462,"[0.28389022590677926, -0.6786327453662822, 0.07422335733626759]"
0.037649358067924694,0.4766860616427914,0.0022107366900997864,"[0.38804900348324234, -0.6037925747907837, 0.1771747974180215]"
0.040370172585965536,0.47639230837719543,0.0024675798446543384,"[0.29658363622675504, -0.7348059711277638, 0.0837187766637541]"
0.04328761281083057,0.4764841914158578,0.0027454256025960418,"[0.29328945251974015, -0.7818355657688464, 0.0786877652932571]"
0.046415888336127795,0.47709731135611905,0.0030461807226808573,"[0.3059670905602136, -0.8031453608283939, 0.09054154657232436]"
0.04977023564332109,0.47329124649853255,0.0033596217143213388,"[0.30799473409376005, -0.863761103362801, 0.0872854925530146]"
0.05336699231206313,0.4763017734663052,0.003714681421741181,"[0.2980742728452739, -0.8900960478078874, 0.07925989876473227]"
0.05722367659350217,0.4741230480793521,0.004084013070107779,"[0.2994618089173148, -0.9314264520810719, 0.07749779239656204]"
0.061359072734131694,0.4744977169608442,0.004488163943390137,"[0.29410293367719387, -0.983244748578588, 0.07105829819409148]"
0.06579332246575682,0.4753842110414098,0.004924309094892572,"[0.30549104718106, -1.0173194179179288, 0.08192869351296707]"
0.07054802310718641,0.476393202250021,0.005393633075223418,"[0.19030339901307441, -1.1782464405452773, -0.03358181363070107]"
0.07564633275546291,0.4757084212699085,0.005894692209132841,"[0.2181733035161983, -1.203058452770503, -0.007577492401898332]"
0.08111308307896872,0.47345593798887076,0.006430222995216971,"[0.21755739804519253, -1.258264406072348, -0.011415493905083418]"
0.08697490026177834,0.47658514012257097,0.007017971702509087,"[0.21674128240115748, -1.309330518559173, -0.010532566470757431]"
0.093260334688322,0.472983555954831,0.007635445587145631,"[0.2156431583051396, -1.3856945216269576, -0.01635729956037824]"
0.1,0.47341484062915096,0.008307949848293236,"[0.6306297347638793, -1.0281046950909412, 0.3979473019193997]"
0.10722672220103234,0.4728014497808006,0.009027821887187327,"[0.6320687853110423, -1.1284749828602887, 0.39706330250179883]"
0.11497569953977356,0.47319909363749785,0.009803770549198008,"[0.6323737571882221, -1.1784994706431045, 0.3969316854148758]"
0.12328467394420665,0.47382298282638674,0.010636669481631424,"[0.6322410804629444, -1.237697546972306, 0.39648705285109115]"
0.1321941148466029,0.47276660648881497,0.011528000651764958,"[0.6318867836081433, -1.3273317692276916, 0.3938580377642852]"
0.14174741629268048,0.47237769010390007,0.012485647048372156,"[0.5381966821959745, -1.4970818466160924, 0.2987760451851921]"
0.1519911082952934,0.4703603425566649,0.013511043884931268,"[0.5375073785039569, -1.603019080514212, 0.2948041908606504]"
0.16297508346206438,0.4660414913406279,0.014606498433653083,"[0.5396794310096568, -1.7162417013183664, 0.29134179279001127]"
0.17475284000076843,0.4686897145659422,0.015793840183449235,"[0.5414497092256492, -1.827265736923694, 0.2944981425061153]"
0.1873817422860384,0.4677956519503391,0.01706019055899559,"[0.5403484377333109, -1.9207533307859948, 0.2915424202027193]"
0.20092330025650465,0.4649010950776326,0.018414511703052514,"[0.536988284212748, -2.0601858346345425, 0.2839052098619174]"
0.2154434690031884,0.46636663559657365,0.019870441084310367,"[1.0065137044384298, -1.6985442169552796, 0.7539366853008358]"
0.23101297000831592,0.4649867442915298,0.02142614530279982,"[1.0115481828040407, -1.8443866365133421, 0.7562406601751507]"
0.24770763559917114,0.4618033988749895,0.02308979659044264,"[2.111225514336393, -0.9063873692422467, 1.8512653668056949]"
0.2656087782946686,0.46292142042170115,0.024872804594047785,"[2.1110842470647286, -1.037806242377104, 1.8512964900063529]"
0.28480358684358026,0.4620629904104281,0.026777543141197836,"[2.111578264573639, -1.2234560648555457, 1.8495356679435109]"
0.30538555088334157,0.4639320294133364,0.028808772358823394,"[1.1481074395504347, -2.345741834626289, 0.8869990088259043]"
0.32745491628777273,0.4595495434583411,0.03098794962192329,"[1.2026896303789136, -2.499831528322737, 0.9355167277787405]"
0.35111917342151316,0.4582549226058999,0.03330963023541415,"[1.1589879172610853, -2.760246077953359, 0.8890909279360687]"
0.37649358067924676,0.4555446761586577,0.03575197791885888,"[1.1961212944650745, -3.5517222407938753, 0.9188466265314917]"
0.4037017258596556,0.45630680541419083,0.03842585349357421,"[1.2035619077849242, -3.2589163156304077, 0.9285449147050072]"
0.43287612810830584,0.45522988006250736,0.041234860001360715,"[1.1906124170308794, -3.675699604261594, 0.9124259218013282]"
0.46415888336127775,0.4522813540111651,0.04424111069634132,"[2.045954394590417, -2.9562037462111803, 1.7637741042870265]"
0.49770235643321115,0.45314072861520327,0.047388016340349066,"[2.031013142732291, -3.77972765883155, 1.7464754338996054]"
0.5336699231206309,0.4492253317663819,0.050815326792379246,"[2.026451817919975, -3.7355980443892403, 1.737521770675188]"
0.5722367659350218,0.44778578730183427,0.05442262309890218,"[1.6630761350383383, -4.182648632183282, 1.3721197919238781]"
0.6135907273413173,0.44685635731397083,0.05823459590450442,"[1.650080173423868, -4.709023836048155, 1.3561254378609164]"
0.6579332246575682,0.44445757862016005,0.06229404361283795,"[1.6110828206581929, -4.908489182389137, 1.3136917738569398]"
0.7054802310718643,0.4382026668353443,0.06660704238439981,"[1.665338264054192, -5.2263072027302355, 1.3590834999830834]"
0.7564633275546286,0.4398992453143377,0.0711311648191522,"[1.6145975289772212, -5.659200056521851, 1.309186232144902]"
0.8111308307896873,0.43758253510108486,0.07593289283943762,"[1.6167681531754843, -6.055408096260749, 1.307284439961183]"
0.8697490026177832,0.4381966011250105,0.08096166590841908,"[1.6152226548041213, -6.667253978686826, 1.304769831821662]"
0.9326033468832202,0.43196614803589045,0.08635436474304463,"[1.6194892558084673, -6.689016491644255, 1.3011537979461965]"
1.0,0.429356374532012,0.09198064560114468,"[1.6268717618782207, -7.4332020845270055, 1.3032370150445438]"


==> data/rel_qkd/opt_grads_n=1e12.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.47621417083684225,-3.670593797085208e-5,"[0.17407304613188304, -0.237082924373034, 0.02261187853368409]"
0.0010722672220103231,0.4782529260012685,-3.138051049009322e-5,"[0.13690871701138083, -0.2786501460611372, -0.014942828168207361]"
0.0011497569953977356,0.4767673333847592,-2.6549395425365614e-5,"[0.08409883978246725, -0.4080761108324988, -0.0831455304248742]"
0.0012328467394420659,0.4807253140403864,-1.9361800239013106e-5,"[0.07367156306612813, -0.38847508313700796, -0.08675707815978817]"
0.0013219411484660286,0.47458841834477256,-1.3881090337191603e-5,"[0.08461117311921308, -0.40377651646885704, -0.08279471242948741]"
0.0014174741629268048,0.47027141333652284,-7.5461993322598955e-6,"[0.15313730914318593, -0.3482440581743217, -0.018191502573056472]"
0.0015199110829529332,0.48343852021327816,3.121352911318627e-6,"[0.28164157003629264, -0.2658768381637005, 0.10843348916299145]"
0.0016297508346206436,0.47849823803412095,1.0951643151665716e-5,"[0.20392376724365704, -0.3516387546066675, 0.02737702519049117]"
0.001747528400007683,0.4798373876248843,2.0805502291639303e-5,"[0.18939211113828017, -0.3876293704101593, 0.01051894658257602]"
0.001873817422860385,0.4798373876248843,3.12283492421507e-5,"[0.3841109963295699, -0.21826752555688295, 0.2020112034326942]"
0.002009233002565046,0.47661941164255905,4.1828615733362544e-5,"[0.26375245050078405, -0.3559841646414665, 0.07792990145556762]"
0.0021544346900318843,0.4736057424320049,5.3384133324338524e-5,"[0.220135212719288, -0.4335233004719797, 0.028820853229670762]"
0.0023101297000831605,0.4763415798015935,6.742517037631948e-5,"[0.22178344812057357, -0.4704944178949406, 0.027955941134730298]"
0.0024770763559917087,0.4745753683109439,8.161432279743691e-5,"[0.19370055621993704, -0.4985494335667433, -0.0011389964654481292]"
0.0026560877829466868,0.4798373876248843,9.887882791888668e-5,"[0.19062724035029108, -0.5231435391929996, -0.003187095751514739]"
0.002848035868435802,0.4792846756963771,0.0001159006138727181,"[0.2817092915987727, -0.4712230670434784, 0.08421359867179595]"
0.0030538555088334154,0.4796510117448254,0.0001346670405906263,"[0.22676330798353073, -0.547955277993787, 0.02777176506993024]"
0.0032745491628777285,0.4796510117448254,0.0001548862437594171,"[0.6937563513671269, -0.10180186309695409, 0.4932040722490445]"
0.0035111917342151347,0.47937291079220845,0.0001761463908089737,"[0.4851212877732488, -0.4016177828417373, 0.2783998108920628]"
0.0037649358067924675,0.48004559872334385,0.00020058760969753436,"[0.3592082539190887, -0.4878364058366871, 0.15539392156031984]"
0.004037017258596553,0.48210368554081723,0.00022680371292206907,"[0.33250520850609144, -0.5283409698378072, 0.129231023748532]"
0.004328761281083062,0.48018005409667247,0.0002539951374867796,"[0.2549971154236263, -0.6604920499732008, 0.04720836771805588]"
0.004641588833612777,0.4752693984845441,0.00028239937278359633,"[0.29135186855301826, -0.6643931082728373, 0.07783041740226024]"
0.0049770235643321085,0.4782144776281191,0.00031574338186428753,"[0.2975281302086027, -0.6928657100165994, 0.08446011202579269]"
0.005336699231206312,0.48009839404434956,0.0003513759365127553,"[0.24688705193238053, -0.7628042446938635, 0.03433879668024488]"
0.00572236765935022,0.47764520223903717,0.0003883674764217139,"[0.5172279519918614, -0.5470762068644855, 0.3004193235760415]"
0.006135907273413176,0.4763655471783011,0.0004286106993853095,"[0.4134921081034346, -0.7174510999982767, 0.1930373371444728]"
0.006579332246575682,0.4760830156864803,0.0004727459475760603,"[0.3961301898015399, -0.7293928903768603, 0.17565255539640415]"
0.007054802310718645,0.4805867525926495,0.0005207494971936696,"[0.48775367525518715, -0.7817620029308041, 0.26622320419304224]"
0.007564633275546291,0.4805867525926495,0.0005730223678825758,"[2.1503161639481188, 0.9102159564347022, 1.929653549094613]"
0.008111308307896872,0.4773943352111643,0.0006274771907826344,"[0.451863857217784, -0.7934048511390533, 0.22837695916715398]"
0.008697490026177835,0.47681985518537345,0.0006869589952638107,"[0.3589280439539157, -0.9652186157358945, 0.13265929133593915]"
0.0093260334688322,0.4793667428953736,0.0007518254844726938,"[0.3524419369119624, -1.0664456921450511, 0.12596644583731853]"
0.010000000000000002,0.4741233294423622,0.0008198147280971525,"[0.41636450892044613, -0.9889814331378085, 0.1856153382039345]"
0.010722672220103232,0.4739666550136714,0.0008946175945603013,"[0.33785168611863414, -1.1181674424251435, 0.10572636233487716]"
0.011497569953977362,0.476393202250021,0.000976155520120925,"[0.3768417654055987, -1.1705402241149008, 0.1448752859877328]"
0.012328467394420659,0.47974115467301864,0.0010642908916297883,"[0.4107146819691902, -1.15408952049007, 0.181420264392307]"
0.013219411484660288,0.4778998567443279,0.001157411789258057,"[0.38626884345946993, -1.2390490356660646, 0.15413654446970104]"
0.014174741629268055,0.47751669445555334,0.0012582245692909525,"[0.406588643281889, -1.278456102875237, 0.1730164076220608]"
0.01519911082952933,0.4759496056511603,0.001366451865370533,"[0.3302267147941214, -1.4348301513615782, 0.0938269233714771]"
0.016297508346206434,0.4755329539143894,0.0014834539841050516,"[0.41547251723548645, -1.4332801696251518, 0.17734613302595403]"
0.01747528400007684,0.47628119320340667,0.0016098749042065454,"[0.3633646671550535, -1.5719091927315807, 0.12467675174508086]"
0.018738174228603847,0.4762032957569907,0.0017457186870961654,"[0.33004608507930994, -1.6886137141238675, 0.0901428622975045]"
0.02009233002565048,0.47365578189213825,0.0018912102954718399,"[0.35913733645736456, -1.7454471475277156, 0.11563830779372404]"
0.021544346900318832,0.476393202250021,0.002049649685251061,"[0.34088554294959206, -1.8669495811717112, 0.09883334513717651]"
0.023101297000831605,0.4728569903523805,0.0022182010972280333,"[0.37589201252965754, -1.9415469781605263, 0.129094959334217]"
0.024770763559917114,0.4786016907629902,0.0024021961582041756,"[0.5220826711756705, -1.9206076047013505, 0.27973532437261134]"
0.026560877829466853,0.47788484169347617,0.0025984740126256825,"[0.669003819260847, -1.939438010533599, 0.42438979261046683]"
0.02848035868435802,0.47573468725323165,0.0028100319310191656,"[0.39612274009113374, -2.2549924950092923, 0.14894721492393412]"
0.030538555088334172,0.47333698570769817,0.0030373691283672945,"[0.3541568298971206, -2.462416661315983, 0.10310157585024207]"
0.03274549162877728,0.4743335908826905,0.0032828449712673322,"[0.3567231864736713, -2.5979286637390655, 0.10559753042665529]"
0.03511191734215131,0.47642121167133766,0.0035469654588468455,"[0.3818676719434016, -2.7295214520079285, 0.1317485094270347]"
0.037649358067924694,0.4766860616427914,0.0038308003891377347,"[0.3577307045131706, -3.0015841662913108, 0.10620691001821422]"
0.040370172585965536,0.47639230837719543,0.0041364270638433115,"[0.4550405863514722, -2.917929254515176, 0.2031197015542235]"
0.04328761281083057,0.4764841914158578,0.004464628914930548,"[0.3898502015737443, -3.483113574215794, 0.13506950340274226]"
0.046415888336127795,0.47709731135611905,0.004811331071945151,"[0.3735440926104665, -4.2353511039140885, 0.1158052144400623]"
0.04977023564332109,0.47329124649853255,0.005200578495841222,"[0.3691333224866676, -3.7697838616007773, 0.10950006711930407]"
0.05336699231206313,0.4763017734663052,0.005609509137716441,"[0.37750864395115774, -3.955991941156388, 0.12017973327511061]"
0.05722367659350217,0.4741230480793521,0.006049980386312914,"[0.36606431940444106, -4.587181389947073, 0.10357785599621944]"
0.061359072734131694,0.4744977169608442,0.006525003976141331,"[0.37171787668563483, -4.582405546929432, 0.10964271881761718]"
0.06579332246575682,0.4753842110414098,0.0070341121833123015,"[0.3733370641107769, -5.06451776972531, 0.11033602134686901]"
0.07054802310718641,0.476393202250021,0.0075815485430531845,"[0.3690524677358225, -5.260163861875444, 0.10647360523045613]"
0.07564633275546291,0.4757084212699085,0.008171460193022092,"[0.3662306216788883, -5.530778834031383, 0.10194805546092504]"
0.08111308307896872,0.47345593798887076,0.008806314518920513,"[1.67630018612042, -4.864713422162301, 1.4073907190869772]"
0.08697490026177834,0.47658514012257097,0.009480171133471571,"[1.6766522482102553, -5.748970340108702, 1.4087741579948254]"
0.093260334688322,0.472983555954831,0.010219554479065831,"[1.6774275444592226, -5.592673142997702, 1.4058454736656307]"
0.1,0.47341484062915096,0.011004718346029905,"[1.6772880663830219, -5.817427926571853, 1.405593621836561]"
0.10722672220103234,0.4728014497808006,0.011849025796572,"[1.677734485737648, -6.45482164859327, 1.4037141381359277]"
0.11497569953977356,0.47319909363749785,0.012753916218254337,"[1.6779170799384653, -6.957436993580259, 1.4031774524108038]"
0.12328467394420665,0.47382298282638674,0.013724139798769611,"[1.677799270688763, -7.389505864590652, 1.4028354478749814]"
0.1321941148466029,0.47276660648881497,0.014768335952524777,"[1.6779089369976812, -7.934688636665262, 1.400577729039537]"
0.14174741629268048,0.47237769010390007,0.015885940421257932,"[1.6785765359735776, -8.856659021913813, 1.3990348428232107]"
0.1519911082952934,0.4703603425566649,0.017088227027035035,"[1.6796114746026694, -9.217157079705705, 1.3970322666571635]"
0.16297508346206438,0.4660414913406279,0.018378769138908114,"[0.19617059400184822, -11.256118440984018, -0.09254316860984324]"
0.17475284000076843,0.4686897145659422,0.019749893557833142,"[2.9632279035659717, -9.392852334229497, 2.676274022957118]"
0.1873817422860384,0.4677956519503391,0.021223533537461318,"[2.9636053198848007, -9.914646681786673, 2.674804499536808]"
0.20092330025650465,0.4649010950776326,0.022803901895457477,"[2.9646418648847543, -10.514845937762292, 2.6714738204945188]"
0.2154434690031884,0.46636663559657365,0.024485016893862833,"[1.009914441187671, -13.17230657162197, 0.7176148007494569]"
0.23101297000831592,0.4649867442915298,0.026288097503701997,"[3.450311585294728, -11.82477886336922, 3.1549895733615263]"
0.24770763559917114,0.4618033988749895,0.028218762986295724,"[3.4499414921205784, -12.153514720728392, 3.1502940161654087]"
0.2656087782946686,0.46292142042170115,0.030270555980114834,"[3.449724481593633, -13.17653781725057, 3.150351747081913]"
0.28480358684358026,0.4620629904104281,0.032464349403168676,"[3.4328451863088616, -13.724276687506674, 3.131857801129731]"
0.30538555088334157,0.4639320294133364,0.034791401663151096,"[3.4524046583978873, -15.293847098166937, 3.152257558579499]"
0.32745491628777273,0.4595495434583411,0.037299511681450515,"[4.047560052498611, -14.808553076370238, 3.7418106221302705]"
0.35111917342151316,0.4582549226058999,0.039916263665006585,"[3.999464163890938, -19.233647661621877, 3.68871553788464]"
0.37649358067924676,0.4555446761586577,0.042788276057733485,"[3.989959440774758, -16.770009343530607, 3.6775237636408122]"
0.4037017258596556,0.45630680541419083,0.04579030212317889,"[3.927808258985627, -17.911116437072444, 3.615528547656889]"
0.43287612810830584,0.45522988006250736,0.04898579203775608,"[4.936484170363296, -17.772077833438907, 4.622207234949283]"
0.46415888336127775,0.4522813540111651,0.052386873424171185,"[4.9203542882768785, -18.89988331484665, 4.601516837815482]"
0.49770235643321115,0.45314072861520327,0.0559571071665443,"[6.526155823088623, -19.77660238085359, 6.206859551396897]"
0.5336699231206309,0.4492253317663819,0.05978971423257142,"[6.520725350100378, -21.77650342290534, 6.195322924364846]"
0.5722367659350218,0.44778578730183427,0.06385667983577711,"[6.607884953759018, -20.17767874953223, 6.281384256799252]"
0.6135907273413173,0.44685635731397083,0.0681002398263089,"[6.5585050857048435, -24.81290836021409, 6.228526848076888]"
0.6579332246575682,0.44445757862016005,0.07266740613798603,"[3.436687796375275, -25.557256448035336, 3.1046175929509947]"
0.7054802310718643,0.4382026668353443,0.07746475442884238,"[7.265641643605405, -22.862293798842238, 6.924614418005587]"
0.7564633275546286,0.4398992453143377,0.08249808125802764,"[7.327499921250225, -25.25050953029468, 6.987677683556378]"
0.8111308307896873,0.43758253510108486,0.08782572489390873,"[7.329621532746886, -25.224985229331395, 6.986666191168708]"
0.8697490026177832,0.4381966011250105,0.09340163925638544,"[6.708221435743136, -26.812478862016988, 6.36570447889908]"
0.9326033468832202,0.43196614803589045,0.09932854261348346,"[6.715264557443815, -28.1135984928226, 6.363697290883312]"
1.0,0.429356374532012,0.10552017446258978,"[3.0990634657151057, -33.013734845375104, 2.7434027836370722]"


==> data/rel_qkd/opt_grads_n=1e15.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.47621417083684225,9.677852899126503e-5,"[0.13839813400127848, -2.0592707474495633, -0.10635659168386793]"
0.0010722672220103231,0.4782529260012685,0.00010481351354057465,"[0.1586815806638933, -1.963715163360428, -0.08315508358541726]"
0.0011497569953977356,0.4767673333847592,0.00011339495339511191,"[0.1746120716044484, -2.2940856634018933, -0.07251330722587152]"
0.0012328467394420659,0.4807253140403864,0.00012272661759333864,"[0.16429092854296995, -2.4088325668169466, -0.0798225020101464]"
0.0013219411484660286,0.47458841834477256,0.00013270591343349445,"[0.10664435408671767, -2.4464587012266454, -0.1435203300710206]"
0.0014174741629268048,0.47027141333652284,0.0001433746298951045,"[0.1325803376084956, -2.7465702803547196, -0.1250006742171053]"
0.0015199110829529332,0.48343852021327816,0.0001551506808807282,"[0.1866331391988949, -2.678340505652171, -0.05715772351237609]"
0.0016297508346206436,0.47849823803412095,0.00016767357574180204,"[0.1956187542518411, -2.7474510794149523, -0.05384485644927796]"
0.001747528400007683,0.4798373876248843,0.0001811706006859393,"[0.19532535046961796, -2.9419885418428646, -0.05418312508906932]"
0.001873817422860385,0.47104886164147264,0.0001956286424909247,"[0.2041890911569806, -3.1255700358796537, -0.055977053605348506]"
0.002009233002565046,0.47661941164255905,0.00021135678289552415,"[0.20425289979419525, -3.3946430353000654, -0.05165959449731949]"
0.0021544346900318843,0.4736057424320049,0.00022816746481176694,"[0.15563694433858888, -3.8205122632382937, -0.10569735973545515]"
0.0023101297000831605,0.4763415798015935,0.0002464072131390324,"[0.15035263194500512, -3.686027114687197, -0.1072381713013523]"
0.0024770763559917087,0.4745753683109439,0.0002659984604536109,"[0.18258667327373423, -4.065990152028387, -0.07911192344954421]"
0.0026560877829466868,0.4798373876248843,0.00028705633999577903,"[0.17168783988999953, -4.268025954616339, -0.08517169408547776]"
0.002848035868435802,0.4792846756963771,0.0003097997725110695,"[0.16667743029978027, -4.623695756391786, -0.09234699252106729]"
0.0030538555088334154,0.4796510117448254,0.0003342373989424839,"[0.16478492746918438, -5.130528334032318, -0.09586693002982995]"
0.0032745491628777285,0.47350491650296167,0.00036075443265539114,"[0.15299273392122104, -5.139213226922335, -0.11451201640896402]"
0.0035111917342151347,0.47937291079220845,0.0003889761540120496,"[0.24149564750115657, -6.124284246224329, -0.023172975189693936]"
0.0037649358067924675,0.48004559872334385,0.0004197152422488277,"[0.2307997958179029, -5.9097989665015085, -0.03238548901632564]"
0.004037017258596553,0.48210368554081723,0.00045226001187268335,"[0.2233178127632638, -7.156187176674951, -0.04115148658422897]"
0.004328761281083062,0.48018005409667247,0.00048823200533234834,"[0.1857197372778578, -7.05844677300662, -0.08057514670360191]"
0.004641588833612777,0.4752693984845441,0.000526778664977942,"[0.17683520985257153, -7.321653928808896, -0.09578413529156443]"
0.0049770235643321085,0.4782144776281191,0.0005676205664861219,"[0.18585251125186342, -8.666600833121205, -0.08662120161996124]"
0.005336699231206312,0.48009839404434956,0.0006122831643272354,"[0.1796785915712708, -8.538088957984815, -0.09031202439267726]"
0.00572236765935022,0.47764520223903717,0.0006602982805777415,"[0.17008642665730145, -8.774666661440888, -0.10324613050172697]"
0.006135907273413176,0.4763655471783011,0.0007118975731234115,"[0.17013270776079337, -9.194252226781067, -0.10558198418504434]"
0.006579332246575682,0.4760830156864803,0.0007673887628129313,"[0.18120393105297525, -10.160135537191142, -0.09675376466045531]"
0.007054802310718645,0.4805867525926495,0.0008267913380737284,"[0.1762260003830471, -10.499593127717075, -0.09702970322865531]"
0.007564633275546291,0.47711128922172663,0.0008913512108400076,"[0.15536145691439124, -11.230626077944635, -0.12318521329183349]"
0.008111308307896872,0.4773943352111643,0.0009604489435609561,"[0.16649004238962692, -12.198264310679475, -0.1132452825210647]"
0.008697490026177835,0.47681985518537345,0.0010349793135521065,"[0.17373307941288849, -12.676760536977817, -0.10738056109421129]"
0.0093260334688322,0.4793667428953736,0.0011145988223514266,"[-1.3468935792153593, -15.42537168285934, -1.6265910376274388]"
0.010000000000000002,0.4741233294423622,0.001201350457228623,"[0.0660066441979077, -14.087451270172599, -0.2200991246196002]"
0.010722672220103232,0.4739666550136714,0.001294002471525556,"[0.06939293722687517, -15.091860488503979, -0.2181119312553712]"
0.011497569953977362,0.476393202250021,0.0013934458853562441,"[0.06542817376585654, -15.915402061223771, -0.22003829218556467]"
0.012328467394420659,0.47974115467301864,0.001500168186289638,"[0.1080417959664024, -16.61092898092211, -0.17412997529276314]"
0.013219411484660288,0.4778998567443279,0.001615619423120253,"[0.10819983125935062, -17.190536499357826, -0.17676251961897504]"
0.014174741629268055,0.47751669445555334,0.0017360234004590712,"[0.1077077161976517, -22.623513041689254, -0.18199777068388712]"
0.01519911082952933,0.4759496056511603,0.0018726241956891093,"[-0.0043241055613453625, -20.121338452782858, -0.2940909727683827]"
0.016297508346206434,0.4755329539143894,0.0020114645856461923,"[-0.014056095805718517, -25.430762118806207, -0.3078304638575581]"
0.01747528400007684,0.47628119320340667,0.0021695331178028274,"[0.016214598602341614, -21.42433378063669, -0.2741370997691409]"
0.018738174228603847,0.4762032957569907,0.002334697627559951,"[0.03263296820655851, -21.779533305867087, -0.25807331559845736]"
0.02009233002565048,0.47365578189213825,0.002512359631739983,"[0.002747072666836216, -23.355269849227653, -0.2921393476352758]"
0.021544346900318832,0.476393202250021,0.0027026439132553583,"[0.06274530464151595, -24.454553759513054, -0.2294533421087551]"
0.023101297000831605,0.4728569903523805,0.0029076001567569774,"[0.030768034731298, -26.28853359513998, -0.26683888300866576]"
0.024770763559917114,0.4786016907629902,0.0031266311610506667,"[0.10778233785975436, -26.95643151525139, -0.1830649435795656]"
0.026560877829466853,0.47788484169347617,0.003362790596165444,"[0.012813412939178157, -28.49310718052017, -0.2796173316148297]"
0.02848035868435802,0.47573468725323165,0.0036166684064686907,"[-0.006810533865212738, -29.51697588714683, -0.3023749744908064]"
0.030538555088334172,0.47333698570769817,0.0038889093148303544,"[-0.026527735282751968, -31.64885679084869, -0.3259922975736919]"
0.03274549162877728,0.4743335908826905,0.00418084440095063,"[0.2545072131342043, -31.91796100558792, -0.04391939173256454]"
0.03511191734215131,0.47642121167133766,0.004493746460054894,"[0.254448873073886, -33.71306511206616, -0.04203095288118695]"
0.037649358067924694,0.4766860616427914,0.004829737895768523,"[-0.0405670264396981, -36.46367175112262, -0.33754502762367655]"
0.040370172585965536,0.47639230837719543,0.0051906225404710245,"[-0.04040133607331327, -37.09054525236235, -0.337945289991326]"
0.04328761281083057,0.4764841914158578,0.005577456708911283,"[-0.06401708069645337, -38.85091856138844, -0.36196581101442893]"
0.046415888336127795,0.47709731135611905,0.005992060315183191,"[-0.11216868647195809, -41.37589039862647, -0.41002973043350266]"
0.04977023564332109,0.47329124649853255,0.006438286704486697,"[-0.10517288663272326, -41.70410388789829, -0.4079275806438727]"
0.05336699231206313,0.4763017734663052,0.006914594031945137,"[-0.009484856508422302, -43.91549693299388, -0.30900280239814604]"
0.05722367659350217,0.4741230480793521,0.007426858251843747,"[-0.11202570908103437, -45.7622262789949, -0.41470121116013725]"
0.061359072734131694,0.4744977169608442,0.007975089694946192,"[-0.12235505810543303, -48.14384642776488, -0.4250622451442426]"
0.06579332246575682,0.4753842110414098,0.00856225930419365,"[-0.10461504810750731, -49.530136292517774, -0.4064764679225594]"
0.07054802310718641,0.476393202250021,0.009191164255093814,"[-0.08897741802671191, -52.10203191410069, -0.3900430660352553]"
0.07564633275546291,0.4757084212699085,0.009865909604465943,"[-0.10881819959572829, -54.82538506673375, -0.41121458972449476]"
0.08111308307896872,0.47345593798887076,0.010589068026786896,"[-0.10353077785269038, -53.94326824240529, -0.4086499825937227]"
0.08697490026177834,0.47658514012257097,0.011360626846387813,"[-0.0947470662270307, -58.0470036165953, -0.39653535325544204]"
0.093260334688322,0.472983555954831,0.012191399159949275,"[-0.13323306837644264, -60.93165172454024, -0.44002156504148626]"
0.1,0.47341484062915096,0.013077499092608502,"[-0.13308994452974476, -63.49966420189442, -0.43966685976535524]"
0.10722672220103234,0.4728014497808006,0.014026325808595712,"[-0.13415777353350972, -66.79494225813524, -0.4419282964112779]"
0.11497569953977356,0.47319909363749785,0.015040723803168772,"[-0.13445134457220068, -67.78774710080556, -0.4418261652257645]"
0.12328467394420665,0.47382298282638674,0.016125062839324238,"[-0.12185175847453657, -70.32578033202583, -0.4287089132482869]"
0.1321941148466029,0.47276660648881497,0.017286484237950303,"[-0.13156988703270014, -73.69058753873901, -0.4401304117985522]"
0.14174741629268048,0.47237769010390007,0.018527030737475362,"[-0.13438006346103062, -76.5535619426131, -0.44371605047142076]"
0.1519911082952934,0.4703603425566649,0.019854516318678028,"[14.368217918591311, -64.69841647765729, 14.05603480015678]"
0.16297508346206438,0.4660414913406279,0.021271905032651663,"[14.369594991823453, -67.53376759279463, 14.051537079691933]"
0.17475284000076843,0.4686897145659422,0.022782766904928465,"[14.371010406672903, -75.94959212032431, 14.055773476598269]"
0.1873817422860384,0.4677956519503391,0.024399024843889713,"[14.283396367555104, -74.60698113505964, 13.967093480092728]"
0.20092330025650465,0.4649010950776326,0.026122588846329054,"[14.284635374089378, -79.79824942032604, 13.964179019108176]"
0.2154434690031884,0.46636663559657365,0.027960279310218085,"[6.2878751554783525, -88.95810937254265, 5.969269805768141]"
0.23101297000831592,0.4649867442915298,0.02992049759087118,"[6.288028030245318, -92.98898729070811, 5.967360036930634]"
0.24770763559917114,0.4618033988749895,0.03200929606180304,"[6.289364229603126, -95.53368213068445, 5.964334820621388]"
0.2656087782946686,0.46292142042170115,0.034234403868599814,"[6.2854266987437075, -100.09438666191016, 5.961631209735913]"
0.28480358684358026,0.4620629904104281,0.036603271588734915,"[6.286683471964581, -104.13346292834726, 5.961542985422259]"
0.30538555088334157,0.4639320294133364,0.03911940777314762,"[26.824665158851545, -86.92715082969931, 26.50184410136147]"
0.32745491628777273,0.4595495434583411,0.04178779684695629,"[26.950223781637902, -112.77294690287502, 26.620562655664575]"
0.35111917342151316,0.4582549226058999,0.04463816984640308,"[26.927211001662563, -117.00740871815339, 26.595679544707696]"
0.37649358067924676,0.4555446761586577,0.04766413029834644,"[26.908218842130186, -122.35388983067685, 26.572871988756667]"
0.4037017258596556,0.45630680541419083,0.050878971406179765,"[26.937460438808834, -126.41078022841135, 26.60303074987061]"
0.43287612810830584,0.45522988006250736,0.054305995278963876,"[26.855925009033815, -109.11323284306225, 26.52056757897697]"
0.46415888336127775,0.4522813540111651,0.05792187940929256,"[26.897797193758272, -113.18779645149223, 26.558295423369746]"
0.49770235643321115,0.45314072861520327,0.0617229661496142,"[26.8574338861279, -145.6606061270579, 26.518236709420744]"
0.5336699231206309,0.4492253317663819,0.06580415750025453,"[26.851681893396126, -122.08429682405725, 26.50772315059985]"
0.5722367659350218,0.44778578730183427,0.0700611421908757,"[33.29977001174819, -152.38539483107692, 32.95295268022345]"
0.6135907273413173,0.44685635731397083,0.0746189776038531,"[33.23911102250421, -125.11294953219718, 32.891625547503594]"
0.6579332246575682,0.44445757862016005,0.07940208849586516,"[30.081523079969447, -134.04705609967357, 29.730565352963502]"
0.7054802310718643,0.4382026668353443,0.08444033888805068,"[30.021459697520772, -138.44887346836776, 29.66163864059257]"
0.7564633275546286,0.4398992453143377,0.0897619888871219,"[30.018896095894736, -143.62952782347543, 29.66134320739482]"
0.8111308307896873,0.43758253510108486,0.09535705539511599,"[30.02151981099557, -148.9149476646823, 29.660587219094968]"
0.8697490026177832,0.4381966011250105,0.1012266564672345,"[34.83173801911012, -150.25433596713611, 34.471545662700066]"
0.9326033468832202,0.43196614803589045,0.10742085340588049,"[34.838651249380135, -155.30500573489513, 34.46950773710131]"
1.0,0.429356374532012,0.11390439546530949,"[34.841715127931316, -160.5192079649984, 34.46872908466471]"


==> data/rel_qkd/opt_grads_n=1e8.csv <==
eta,alpha_opt,min_ent,lambda
0.001,0.47621417083684225,-0.0072757937101911915,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0010722672220103231,0.4782529260012685,-0.007275793976012622,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0011497569953977356,0.4767673333847592,-0.007275792062606061,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0012328467394420659,0.4807253140403864,-0.0072757942177479355,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0013219411484660286,0.47458841834477256,-0.007275794355964827,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0014174741629268048,0.47027141333652284,-0.007275792144190077,"[0.00390710864904018, 0.003907477339228036, 0.003909308019341211]"
0.0015199110829529332,0.48343852021327816,-0.0072757942601216685,"[0.0039269618037075455, 0.003922015272829352, 0.003925719042224473]"
0.0016297508346206436,0.47849823803412095,-0.007275793718645538,"[0.0039269618037075455, 0.003922015272829352, 0.003925719042224473]"
0.001747528400007683,0.4798373876248843,-0.007275793901088641,"[0.0039269618037075455, 0.003922015272829352, 0.003925719042224473]"
0.001873817422860385,0.47104886164147264,-0.007275792713735886,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.002009233002565046,0.47661941164255905,-0.007275794826542123,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0021544346900318843,0.4736057424320049,-0.007275795111985636,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0023101297000831605,0.4763415798015935,-0.007275794822799362,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0024770763559917087,0.4745753683109439,-0.007275793725431469,"[0.003913609851959648, 0.00391172885236438, 0.003915012680773295]"
0.0026560877829466868,0.4798373876248843,-0.00727579653118591,"[0.003913720839183416, 0.003910651959266952, 0.003915336870686528]"
0.002848035868435802,0.4792846756963771,-0.007275797687228401,"[0.003913720839183416, 0.003910651959266952, 0.003915336870686528]"
0.0030538555088334154,0.4796510117448254,-0.007275797881548159,"[0.003913720839183416, 0.003910651959266952, 0.003915336870686528]"
0.0032745491628777285,0.47350491650296167,-0.007275796624748092,"[0.003919788148859697, 0.003913212845729284, 0.003919891212494117]"
0.0035111917342151347,0.47937291079220845,-0.007275797932946038,"[0.003911719978580308, 0.00391500027265719, 0.003913515769486573]"
0.0037649358067924675,0.48004559872334385,-0.007275795695933883,"[0.003911719978580308, 0.00391500027265719, 0.003913515769486573]"
0.004037017258596553,0.48210368554081723,-0.007275795588361218,"[0.003911719978580308, 0.00391500027265719, 0.003913515769486573]"
0.004328761281083062,0.48018005409667247,-0.007275795361870234,"[0.010304566959878724, 0.01029730746652728, 0.010302855548961555]"
0.004641588833612777,0.4752693984845441,-0.00727579590796776,"[0.010320897331039932, 0.010290633577831283, 0.010306687874399428]"
0.0049770235643321085,0.4782144776281191,-0.007275797212182773,"[0.010324806347291776, 0.010247631057699096, 0.010286916068768087]"
0.005336699231206312,0.48009839404434956,-0.007275776656673377,"[0.010572983204752752, 0.00921294449012287, 0.00989373393446693]"
0.00572236765935022,0.47764520223903717,-0.007275488034273439,"[0.012142682840939653, 0.00557569755628275, 0.008873938134320938]"
0.006135907273413176,0.4763655471783011,-0.007274679852128183,"[0.013793848001107601, 0.0020894948952320342, 0.007985020063288302]"
0.006579332246575682,0.4760830156864803,-0.007273126678711507,"[0.0077201628015589364, -0.011387554486919055, -0.0017284679802585402]"
0.007054802310718645,0.4805867525926495,-0.007269941881213769,"[0.012645110683962098, -0.016192121081839938, -0.0015271841261848646]"
0.007564633275546291,0.47711128922172663,-0.007267129469877954,"[0.016600760410783524, -0.01836101224325287, -0.00051786075267381]"
0.008111308307896872,0.4773943352111643,-0.007262385702603493,"[0.021280980948316548, -0.020436376295421964, 0.0009279569884736643]"
0.008697490026177835,0.47681985518537345,-0.0072565867724785635,"[0.02927600155230048, -0.020436857974188646, 0.005135035087199446]"
0.0093260334688322,0.4793667428953736,-0.007247820071146154,"[0.0355503640862677, -0.025167610210473663, 0.006286274504570891]"
0.010000000000000002,0.4741233294423622,-0.007241189457745426,"[0.04235849072314057, -0.02479627092700355, 0.010069915100507247]"
0.010722672220103232,0.4739666550136714,-0.00723010528234019,"[0.047379097890846225, -0.030373978782991803, 0.010234016497259489]"
0.011497569953977362,0.476393202250021,-0.007214513327529518,"[0.05783360828987971, -0.03190917852622969, 0.015313970253144956]"
0.012328467394420659,0.47974115467301864,-0.007194342469416118,"[0.06610992355443049, -0.03632547102300712, 0.018013512530042058]"
0.013219411484660288,0.4778998567443279,-0.007176514255372983,"[0.051093432823973696, -0.05335295595659555, 0.0020865479108582666]"
0.014174741629268055,0.47751669445555334,-0.007152790470627751,"[0.07873471299262547, -0.04508026681592776, 0.02137453987695229]"
0.01519911082952933,0.4759496056511603,-0.0071274327053174455,"[0.09546904343325796, -0.0406631728091378, 0.032886046737077235]"
0.016297508346206434,0.4755329539143894,-0.007096032708124526,"[0.11672408070579014, -0.03175537873548855, 0.04903230195490235]"
0.01747528400007684,0.47628119320340667,-0.007057825466845705,"[0.13443230144809418, -0.03685588869028557, 0.05764476131180289]"
0.018738174228603847,0.4762032957569907,-0.007014149314949811,"[0.1356892069552495, -0.04125048804331125, 0.056696693574158526]"
0.02009233002565048,0.47365578189213825,-0.006971179060345795,"[0.154547310126759, -0.035730477397610594, 0.07030223068800884]"
0.021544346900318832,0.476393202250021,-0.00690698387271939,"[0.1640926037760995, -0.040352270166353725, 0.0747418178091387]"
0.023101297000831605,0.4728569903523805,-0.006853720825712912,"[0.19856263807718838, -0.0207044821079331, 0.1035837925713153]"
0.024770763559917114,0.4786016907629902,-0.006760481892621128,"[0.19944360982564582, -0.037118188783177124, 0.09894923492745536]"
0.026560877829466853,0.47788484169347617,-0.00667945523605439,"[0.18140548103025922, -0.07434711701195437, 0.07447613260402497]"
0.02848035868435802,0.47573468725323165,-0.006594611581870402,"[0.16823705186540602, -0.09976712151179928, 0.05713020045409275]"
0.030538555088334172,0.47333698570769817,-0.00650127544348331,"[0.17737990648134666, -0.10693194955888347, 0.06089034727634015]"
0.03274549162877728,0.4743335908826905,-0.00638006792940611,"[0.1796614394728607, -0.12142176604158858, 0.0583198970483335]"
0.03511191734215131,0.47642121167133766,-0.006238818748597693,"[0.18198721587397743, -0.13548743417903744, 0.05635411970065279]"
0.037649358067924694,0.4766860616427914,-0.006092172295523923,"[0.1815255493345924, -0.1529132807873867, 0.05137980523526699]"
0.040370172585965536,0.47639230837719543,-0.005933229669538823,"[0.3633596716283016, 0.008973371165005878, 0.2280682111553367]"
0.04328761281083057,0.4764841914158578,-0.005754959014102324,"[0.18127589944976247, -0.18653756300598925, 0.042748871610687356]"
0.046415888336127795,0.47709731135611905,-0.005554856772972114,"[0.16305047791300692, -0.22281680618625105, 0.02050824439531278]"
0.04977023564332109,0.47329124649853255,-0.005367244754177755,"[0.15726712485025343, -0.2470202519214793, 0.00964413601567874]"
0.05336699231206313,0.4763017734663052,-0.005108414057752102,"[0.17660536126611864, -0.2440166659285316, 0.02643700671750796]"
0.05722367659350217,0.4741230480793521,-0.004866904270328682,"[0.18053122281862288, -0.256840927764048, 0.02636841827644537]"
0.061359072734131694,0.4744977169608442,-0.004580768973352772,"[0.12940592826256564, -0.3264426778451627, -0.028118289456775976]"
0.06579332246575682,0.4753842110414098,-0.004263553585199818,"[0.1867804741509476, -0.2872632258590905, 0.026340618073827694]"
0.07054802310718641,0.476393202250021,-0.003916439009880641,"[0.18365083218529124, -0.31001544551563176, 0.020329437196459736]"
0.07564633275546291,0.4757084212699085,-0.0035544002075872183,"[0.20573636776480655, -0.3063544560445426, 0.03926480309796449]"
0.08111308307896872,0.47345593798887076,-0.0031760494724500828,"[0.21635453644247798, -0.31588567006061374, 0.045952725875499034]"
0.08697490026177834,0.47658514012257097,-0.0027090298562163495,"[0.2047013938692283, -0.34381360471052885, 0.03337881861485096]"
0.093260334688322,0.472983555954831,-0.002274011742546469,"[0.22897164073354498, -0.3477251251666456, 0.052309021411996594]"
0.1,0.47341484062915096,-0.0017567364233414347,"[0.2032152496240838, -0.3889772184248157, 0.024832737612644543]"
0.10722672220103234,0.4728014497808006,-0.0012083258366648083,"[0.22714014060688026, -0.3869163287191376, 0.045882417143615135]"
0.11497569953977356,0.47319909363749785,-0.000602471613225946,"[0.23038579610871526, -0.40361058308804676, 0.04712418131009529]"
0.12328467394420665,0.47382298282638674,5.540019418564135e-5,"[0.28989377107154884, -0.3669387239912939, 0.1045965114415108]"
0.1321941148466029,0.47276660648881497,0.0007458076782431045,"[0.29163441287855896, -0.38637481369297283, 0.1036899093644689]"
0.14174741629268048,0.47237769010390007,0.001500126926201554,"[0.29083040241012703, -0.4091589646423919, 0.10063303871906094]"
0.1519911082952934,0.4703603425566649,0.002293149035226709,"[0.4274902105355592, -0.2995718461256756, 0.233747633352208]"
0.16297508346206438,0.4660414913406279,0.003116301680266648,"[0.42776260287586465, -0.3307492819295685, 0.22879526781632203]"
0.17475284000076843,0.4686897145659422,0.004104333376010961,"[0.4353295213518423, -0.3433985133296519, 0.23642635042909613]"
0.1873817422860384,0.4677956519503391,0.005115550890709674,"[0.43379742158112417, -0.37161196031499455, 0.23236838697499695]"
0.20092330025650465,0.4649010950776326,0.006174288357946496,"[0.4328346476584051, -0.4042312131760964, 0.2273118963884019]"
0.2154434690031884,0.46636663559657365,0.0073800965634130125,"[0.4341935748414403, -0.42614110208094436, 0.22813141560218125]"
0.23101297000831592,0.4649867442915298,0.008631177364724322,"[0.40761058988122867, -0.4831736703084425, 0.19872868215312728]"
0.24770763559917114,0.4618033988749895,0.00994619804409139,"[0.44165921704979744, -0.48226334167080387, 0.22860202949792982]"
0.2656087782946686,0.46292142042170115,0.011428643480073171,"[0.44625230852579756, -0.5088804434412607, 0.23228049266846454]"
0.28480358684358026,0.4620629904104281,0.012984593528877058,"[0.4453318140225373, -0.5404136367413345, 0.22915170407980248]"
0.30538555088334157,0.4639320294133364,0.01469416805814216,"[0.4114013026266037, -0.6035862900919635, 0.19520154604569387]"
0.32745491628777273,0.4595495434583411,0.016423987170329776,"[0.4389732328346351, -0.6167821258206203, 0.21757696731233178]"
0.35111917342151316,0.4582549226058999,0.018326548272944377,"[0.43119799841362705, -0.661569761176156, 0.2071842700291651]"
0.37649358067924676,0.4555446761586577,0.02033626364639148,"[0.4973980535311767, -0.636377525821577, 0.26954150867823123]"
0.4037017258596556,0.45630680541419083,0.02254463638135136,"[0.3695291313008234, -0.8051068193564603, 0.14070371027287554]"
0.43287612810830584,0.45522988006250736,0.024868078737565913,"[0.37378192553769596, -0.8349420918439598, 0.14282922100670759]"
0.46415888336127775,0.4522813540111651,0.027313944573063628,"[0.37678233101241665, -0.879781743332953, 0.14170527333754082]"
0.49770235643321115,0.45314072861520327,0.02990459132424263,"[0.3645705874485393, -1.0728325963484764, 0.12485865740295923]"
0.5336699231206309,0.4492253317663819,0.03274794684501877,"[0.33985307700460066, -1.0078955102465041, 0.09922771134657848]"
0.5722367659350218,0.44778578730183427,0.03572959000682752,"[0.4649194747104959, -0.9371730301757524, 0.2214264675918518]"
0.6135907273413173,0.44685635731397083,0.03890574313666102,"[0.4655531230747053, -0.9814127696750246, 0.21998065646909407]"
0.6579332246575682,0.44445757862016005,0.042252550659780765,"[0.5870710291409613, -0.9173649971250782, 0.3378067471783875]"
0.7054802310718643,0.4382026668353443,0.04573272199035442,"[0.5867465629417079, -0.9849978016855643, 0.3299939704254071]"
0.7564633275546286,0.4398992453143377,0.04956726732013519,"[0.568846473254578, -1.0487652503655542, 0.3125756100940965]"
0.8111308307896873,0.43758253510108486,0.05354901306223443,"[0.5726097974820351, -1.10964607351475, 0.31266471194051326]"
0.8697490026177832,0.4381966011250105,0.05779474380793673,"[0.5736061076270439, -1.1609958546435035, 0.31312061932959495]"
0.9326033468832202,0.43196614803589045,0.062187980904357114,"[0.5801637595364754, -1.2363363095552011, 0.3119089111101429]"
1.0,0.429356374532012,0.06687105679663326,"[0.5843960333802478, -1.3030656363795563, 0.3121387142469997]"


==> data/rel_qkd/rates_qber.csv <==
q,opt_alpha,key_rate
0.0,0.4291417238618816,0.11710009935762855
0.0005747126436781609,0.4131528256058965,0.10382140824503439
0.0011494252873563218,0.40634008009239847,0.09848550248859939
0.0017241379310344827,0.40074567700430913,0.0944729992152511
0.0034482758620689655,0.3894055519251545,0.085631612607171
0.005172413793103448,0.3803381238524995,0.07899981656438171
0.010344827586206896,0.35667806443284455,0.06431466335546898
0.015517241379310345,0.3357038800678768,0.05336878224987818
0.020689655172413793,0.3161936029221715,0.04452186652724743
0.02586206896551724,0.2977021027738523,0.03714771431861841
0.03103448275862069,0.27983031726826624,0.030911142966833616
0.03620689655172414,0.26285657919105687,0.025599323830012954
0.041379310344827586,0.24633897838217986,0.021062902590987198
0.04655172413793104,0.23014851691206112,0.017189363507985944
0.05172413793103448,0.2145347792395898,0.01388999125478918
0.05689655172413793,0.19893498747637992,0.01109223103731416
0.06206896551724138,0.18408159412747044,0.008734807403926181
0.06724137931034482,0.16905514677415906,0.006764994424552695
0.07241379310344828,0.15445287147955095,0.005136371293356534
0.07758620689655173,0.14011012159706268,0.0038075160584220558
0.08275862068965517,0.1256546484324208,0.0027412056574127874
0.08793103448275862,0.11152578540884145,0.0019029191642757626
0.09310344827586207,0.09760484380047674,0.0012611565363062904
0.0982758620689655,0.08307097629676785,0.0007873437833670061
0.10344827586206896,0.06916731226591433,0.0004533903978293924
0.10862068965517241,0.055457235594994526,0.00023247712545146348
0.11379310344827585,0.0417270300246675,9.94304567596277e-5
0.11896551724137931,0.028340477180848138,3.077913890347367e-5
0.12413793103448276,0.015105306892210247,4.50179004164112e-6
0.12586206896551724,0.010442860885159907,1.563129809240612e-6
0.1275862068965517,0.005945908838820455,2.998960158841473e-7
0.1293103448275862,0.0015192419744726592,5.981575368089391e-9
0.13448275862068965,0.0004701606422695249,-1.0955254153759432e-8
0.1396551724137931,0.0003136479384133655,-1.0279790858806165e-8
0.14482758620689656,0.0003570228301474657,-2.030923982509373e-8
0.15,0.0001573635358895061,-7.115678502237829e-9


==> data/rel_qkd/rates_qber_low_eta.csv <==
q,opt_alpha,key_rate
0.0,0.4291417238618816,0.013740912410860062
0.0005747126436781609,0.4131528256058965,0.012048075052180807
0.0011494252873563218,0.40634008009239847,0.011375119344194565
0.0017241379310344827,0.40074567700430913,0.010870064660485484
0.0034482758620689655,0.3894055519251545,0.00977812127870753
0.005172413793103448,0.3803381238524995,0.008967430249062602
0.010344827586206896,0.35667806443284455,0.0071924345296645875
0.015517241379310345,0.3357038800678768,0.00589422272667664
0.020689655172413793,0.3161936029221715,0.004863341009121364
0.02586206896551724,0.2977021027738523,0.004017995085847936
0.03103448275862069,0.27983031726826624,0.0033134523069253408
0.03620689655172414,0.26285657919105687,0.0027220025275418724
0.041379310344827586,0.24633897838217986,0.0022231588253865987
0.04655172413793104,0.23014851691206112,0.001802011781318516
0.05172413793103448,0.2145347792395898,0.0014472295037998434
0.05689655172413793,0.19893498747637992,0.0011491208191311414
0.06206896551724138,0.18408159412747044,0.0009003497077411798
0.06724137931034482,0.16905514677415906,0.000694024117552941
0.07241379310344828,0.15445287147955095,0.0005247250832557393
0.07758620689655173,0.14011012159706268,0.0003875141975040533
0.08275862068965517,0.1256546484324208,0.00027801494986492287
0.08793103448275862,0.11152578540884145,0.0001924131368818069
0.09310344827586207,0.09760484380047674,0.00012719108634873244
0.0982758620689655,0.08307097629676785,7.913087218121978e-5
0.10344827586206896,0.06916731226591433,4.5319969187804926e-5
0.10862068965517241,0.055457235594994526,2.3009813114269542e-5
0.11379310344827585,0.0417270300246675,9.658215903235456e-6
0.11896551724137931,0.028340477180848138,2.8637784655802766e-6
0.12413793103448276,0.015105306892210247,3.6159847745763363e-7
0.12586206896551724,0.010442860885159907,1.0774830553754748e-7
0.1275862068965517,0.005945908838820455,1.3240776000985775e-8
0.1293103448275862,0.0015192419744726592,-5.254017625975279e-9
0.13448275862068965,0.0004701606422695249,-2.0580576659124738e-9
0.1396551724137931,0.0003136479384133655,-3.250282199380647e-8
0.14482758620689656,0.0003570228301474657,-2.6249354506151896e-9
0.15,0.0001573635358895061,-1.8837240679559227e-7


==> data/rel_qkd/rates_qber_russian.csv <==
q,key_rate
0.0,0.11711474003320221
0.0018181818181818182,0.11130207081222324
0.0036363636363636364,0.10675517261405582
0.005454545454545454,0.10273324950881264
0.007272727272727273,0.09906817102480103
0.00909090909090909,0.09567674136539565
0.010909090909090908,0.09250826221720285
0.012727272727272726,0.0895282351841601
0.014545454545454545,0.08671149991032365
0.016363636363636365,0.0840388078621087
0.01818181818181818,0.08149490864969511
0.019999999999999997,0.07906739202818483
0.021818181818181816,0.07674594357177936
0.02363636363636364,0.07452184310273478
0.025454545454545452,0.07238761360529836
0.02727272727272727,0.07033676766559945
0.02909090909090909,0.0683636194846909
0.030909090909090907,0.06646314236814331
0.03272727272727273,0.06463085860040349
0.03454545454545454,0.0628627529144462
0.03636363636363636,0.06115520349943237
0.038181818181818185,0.05950492627531854
0.039999999999999994,0.057908929361324274
0.04181818181818182,0.05636447548697174
0.04363636363636363,0.054869050669645716
0.045454545454545456,0.05342033789262408
0.04727272727272728,0.05201619481457086
0.04909090909090909,0.050654634759901784
0.050909090909090904,0.04933381040222592
0.05272727272727273,0.04805199967590658
0.05454545454545454,0.04680759354454188
0.056363636363636366,0.045599085327474614
0.05818181818181818,0.0444250613417543
0.06,0.043284192661226684
0.061818181818181814,0.04217522782949045
0.06363636363636363,0.04109698639146568
0.06545454545454546,0.04004835313084621
0.06727272727272728,0.039028272918955595
0.06909090909090908,0.038035746095401037
0.07090909090909091,0.03706982431311987
0.07272727272727272,0.0361296067904738
0.07454545454545454,0.035214236921391376
0.07636363636363637,0.03432289920151164
0.07818181818181819,0.033454816434107686
0.07999999999999999,0.03260924718446616
0.08181818181818182,0.03178548345554086
0.08363636363636363,0.030982848561208566
0.08545454545454545,0.030200695176448567
0.08727272727272727,0.029438403546324016
0.0890909090909091,0.02869537983783764
0.09090909090909091,0.02797105462062368
0.09272727272727273,0.027264881464069336
0.09454545454545456,0.026576335639872654
0.09636363636363636,0.025904912920272204
0.09818181818181818,0.02525012846325443
0.1,0.024611515776980203
0.10181818181818181,0.023988625756491088
0.10363636363636364,0.02338102578647682
0.10545454545454545,0.02278829890451852
0.10727272727272726,0.022210043019782192
0.10909090909090909,0.021645870182631845
0.1109090909090909,0.021095405901070556
0.11272727272727273,0.02055828850030683
0.11454545454545453,0.02003416852209228
0.11636363636363636,0.019522708160783775
0.11818181818181818,0.01902358073336243
0.12,0.01853647018088702
0.12181818181818183,0.018061070599083233
0.12363636363636363,0.017597085795968782
0.12545454545454546,0.01714422887459409
0.12727272727272726,0.016702221839140358
0.1290909090909091,0.01627079522276246
0.13090909090909092,0.01584968773569684
0.13272727272727272,0.015438645932273155
0.13454545454545455,0.015037423895577991
0.13636363636363635,0.014645782938616767
0.13818181818181816,0.014263491320909311
0.13999999999999999,0.013890323979536651
0.14181818181818182,0.013526062273730514
0.14363636363636365,0.0131704937421647
0.14545454545454545,0.012823411872169907
0.14727272727272728,0.012484615880149564
0.14909090909090908,0.01215391050252708
0.1509090909090909,0.011831105796601543
0.15272727272727274,0.011516016950733243
0.15454545454545454,0.01120846410332048
0.15636363636363637,0.010908272170065509
0.15818181818181817,0.010615270679062367
0.15999999999999998,0.010329293613269888
0.1618181818181818,0.010050179259962424
0.16363636363636364,0.009777770066777769
0.16545454545454547,0.009511912504005677
0.16727272727272727,0.009252456932784254
0.1690909090909091,0.008999257478891578
0.1709090909090909,0.00875217191184051
0.1727272727272727,0.00851106152900169
0.17454545454545453,0.008275791044497773
0.17636363636363636,0.008046228482626597
0.1781818181818182,0.007822245075586215
0.18,0.00760371516528799


==> data/rel_qkd/rates_qber_very_low_eta.csv <==
q,opt_alpha,key_rate
0.0,0.4291417238618816,0.0013962867361261289
0.0005747126436781609,0.4131528256058965,0.0012233974512404697
0.0011494252873563218,0.40634008009239847,0.0011544848569960825
0.0017241379310344827,0.40074567700430913,0.0011027813675475243
0.0034482758620689655,0.3894055519251545,0.0009912073196300664
0.005172413793103448,0.3803381238524995,0.0009084599948599864
0.010344827586206896,0.35667806443284455,0.0007275042643033677
0.015517241379310345,0.3357038800678768,0.0005954162781858854
0.020689655172413793,0.3161936029221715,0.0004907201927483555
0.02586206896551724,0.2977021027738523,0.0004050090024258976
0.03103448275862069,0.27983031726826624,0.00033368358990804384
0.03620689655172414,0.26285657919105687,0.00027389537807435277
0.041379310344827586,0.24633897838217986,0.00022352954739178477
0.04655172413793104,0.23014851691206112,0.00018105978761176044
0.05172413793103448,0.2145347792395898,0.00014532037685081357
0.05689655172413793,0.19893498747637992,0.00011532034202386791
0.06206896551724138,0.18408159412747044,9.030672881210232e-5
0.06724137931034482,0.16905514677415906,6.957815285677568e-5
0.07241379310344828,0.15445287147955095,5.258294979934748e-5
0.07758620689655173,0.14011012159706268,3.88164408818871e-5
0.08275862068965517,0.1256546484324208,2.783833609609071e-5
0.08793103448275862,0.11152578540884145,1.926135868236768e-5
0.09310344827586207,0.09760484380047674,1.2727331165170944e-5
0.0982758620689655,0.08307097629676785,7.915995797540178e-6
0.10344827586206896,0.06916731226591433,4.5304903357847644e-6
0.10862068965517241,0.055457235594994526,2.29887898908418e-6
0.11379310344827585,0.0417270300246675,9.639690491684751e-7
0.11896551724137931,0.028340477180848138,2.8499093482667976e-7
0.12413793103448276,0.015105306892210247,3.5103167507979254e-8
0.12586206896551724,0.010442860885159907,1.0797405719825302e-8
0.1275862068965517,0.005945908838820455,3.7809499545723557e-10
0.1293103448275862,0.0015192419744726592,-1.3679516108922288e-9
0.13448275862068965,0.0004701606422695249,-7.716722130473977e-10
0.1396551724137931,0.0003136479384133655,-2.0182427770458074e-9
0.14482758620689656,0.0003570228301474657,-3.696951488796632e-9
0.15,0.0001573635358895061,-1.8061140813667348e-7

